MeanCache: User-Centric Semantic Caching for LLM Web Services

Large Language Models (LLMs) like ChatGPT and Llama have revolutionized natural language processing and search engine dynamics. However, these models incur exceptionally high computational costs. For instance, GPT-3 consists of 175 billion parameters, where inference demands billions of floating-point operations. Caching is a natural solution to reduce LLM inference costs on repeated queries, which constitute about 31% of the total queries. However, existing caching methods are incapable of finding semantic similarities among LLM queries nor do they operate on contextual queries, leading to unacceptable false hit-and-miss rates. This paper introduces MeanCache, a user-centric semantic cache for LLM-based services that identifies semantically similar queries to determine cache hit or miss. Using MeanCache, the response to a user's semantically similar query can be retrieved from a local cache rather than re-querying the LLM, thus reducing costs, service provider load, and environmental impact. MeanCache leverages Federated Learning (FL) to collaboratively train a query similarity model without violating user privacy. By placing a local cache in each user's device and using FL, MeanCache reduces the latency and costs and enhances model performance, resulting in lower false hit rates. MeanCache also encodes context chains for every cached query, offering a simple yet highly effective mechanism to discern contextual query responses from standalone. Our experiments benchmarked against the state-of-the-art caching method, reveal that MeanCache attains an approximately 17% higher F-score and a 20% increase in precision during semantic cache hit-and-miss decisions while performing even better on contextual queries. It also reduces the storage requirement by 83% and accelerates semantic cache hit-and-miss decisions by 11%.

==> csvs_final/contextual_dup_query_percent_meancache.csv <==
,Llama2 + GPTCache,Llama2 + FedGPTCache,GPTCache Predicted Label,FedGPTCache Predicted Label,Real Label
0,0.046532630920410156,0.041182756423950195,1,1,1
1,-0.9063315391540527,-0.9149012565612793,0,0,1
2,-0.9066390991210938,-0.91473388671875,0,0,1
3,0.040556907653808594,0.03922533988952637,1,1,1
4,0.04034304618835449,0.03748631477355957,1,1,1
5,0.047246456146240234,0.04311847686767578,1,1,1
6,-0.9223542213439941,-0.925384521484375,0,0,1
7,0.040706634521484375,0.037763357162475586,1,1,1
8,-0.9185371398925781,-0.9244747161865234,0,0,1
9,0.04209160804748535,0.0395054817199707,1,1,1
10,0.04685568809509277,0.042613983154296875,1,1,1
11,-0.9192390441894531,-0.924036979675293,0,0,1
12,0.039507150650024414,0.03885769844055176,1,1,1
13,0.047327518463134766,0.04383206367492676,1,1,1
14,0.03945446014404297,0.03729104995727539,1,1,1
15,0.040497779846191406,0.038396358489990234,1,1,1
16,0.03941535949707031,0.038194894790649414,1,1,1
17,0.04502725601196289,0.04085516929626465,1,1,1
18,0.04003763198852539,0.037297725677490234,1,1,1
19,0.0476679801940918,0.044007301330566406,1,1,1
20,0.040636301040649414,0.03745603561401367,1,1,1
21,0.04003024101257324,0.03772306442260742,1,1,1
22,0.04533815383911133,0.041214942932128906,1,1,1
23,0.04944348335266113,0.04480338096618652,1,1,1
24,0.046782732009887695,0.04271960258483887,1,1,1
25,-0.9181041717529297,-0.9252867698669434,0,0,1
26,0.03865313529968262,0.03609299659729004,1,1,1
27,0.045426368713378906,0.04124712944030762,1,1,1
28,-0.9202766418457031,-0.9244036674499512,0,0,1
29,-0.9144744873046875,-0.9186244010925293,0,0,1
30,0.04598569869995117,0.04116654396057129,1,1,1
31,0.0389399528503418,0.03606772422790527,1,1,1
32,0.04551124572753906,0.040886640548706055,1,1,1
33,0.04586935043334961,0.04123830795288086,1,1,1
34,-0.9063606262207031,0.04262495040893555,0,1,1
35,0.045990705490112305,0.04103517532348633,1,1,1
36,0.04037785530090332,0.03727459907531738,1,1,1
37,0.03992581367492676,0.03783154487609863,1,1,1
38,-0.9027643203735352,0.044802188873291016,0,1,1
39,0.04823136329650879,0.04470372200012207,1,1,1
40,0.04588460922241211,0.04081606864929199,1,1,1
41,0.029951810836791992,0.029519081115722656,1,1,1
42,0.03318667411804199,0.03090977668762207,1,1,1
43,0.031273841857910156,0.030834197998046875,1,1,1
44,0.046251773834228516,0.04098010063171387,1,1,1
45,0.03409576416015625,0.028872966766357422,1,1,1
46,0.04024934768676758,0.038422584533691406,1,1,1
47,0.031504154205322266,0.031070470809936523,1,1,1
48,0.040921926498413086,0.037909507751464844,1,1,1
49,0.039835453033447266,0.037523508071899414,1,1,1
50,-0.9094505310058594,-0.9170041084289551,0,0,1
51,-0.9351344108581543,0.031028032302856445,0,1,1
52,-0.9258832931518555,-0.9316449165344238,0,0,1
53,0.032503366470336914,0.03165912628173828,1,1,1
54,-0.9222588539123535,-0.9268078804016113,0,0,1
55,0.03368020057678223,0.0290529727935791,1,1,1
56,0.04098391532897949,0.03879284858703613,1,1,1
57,-0.9362545013427734,-0.9380192756652832,0,0,1
58,0.03991842269897461,0.03798937797546387,1,1,1
59,0.03328704833984375,0.031090497970581055,1,1,1
60,0.03178000450134277,0.030850887298583984,1,1,1
61,0.030933618545532227,0.030218124389648438,1,1,1
62,0.04091382026672363,0.03870844841003418,1,1,1
63,0.037645816802978516,0.03454709053039551,1,1,1
64,-0.925661563873291,-0.9309549331665039,0,0,1
65,0.029419422149658203,0.0292665958404541,1,1,1
66,0.03256487846374512,0.03136610984802246,1,1,1
67,0.03178596496582031,0.031249046325683594,1,1,1
68,0.04520678520202637,0.04157090187072754,1,1,1
69,0.031207799911499023,0.030347824096679688,1,1,1
70,-0.9248251914978027,-0.9309396743774414,0,0,1
71,0.033265113830566406,0.030960559844970703,1,1,1
72,-0.9092540740966797,-0.9152884483337402,0,0,1
73,0.02954840660095215,0.029690027236938477,1,1,1
74,0.046289682388305664,0.040943145751953125,1,1,1
75,0.03272080421447754,0.03165793418884277,1,1,1
76,0.03917193412780762,0.03666520118713379,1,1,1
77,0.022982358932495117,0.02172994613647461,1,1,1
78,0.03980827331542969,0.03691601753234863,1,1,1
79,0.032735586166381836,0.03050971031188965,1,1,1
80,-0.9252371788024902,-0.9314494132995605,0,0,1
81,-0.9385218620300293,0.030607223510742188,0,1,1
82,-0.9253153800964355,-0.9314684867858887,0,0,1
83,0.03314614295959473,0.030533552169799805,1,1,1
84,0.0453190803527832,0.04157900810241699,1,1,1
85,-0.925321102142334,-0.9289135932922363,0,0,1
86,0.03827643394470215,0.03466343879699707,1,1,1
87,0.03064131736755371,0.030552387237548828,1,1,1
88,0.03898262977600098,0.036534786224365234,1,1,1
89,-0.9341168403625488,0.030279874801635742,0,1,1
90,0.03345203399658203,0.02876424789428711,1,1,1
91,0.02939581871032715,0.03017282485961914,1,1,1
92,-0.9329743385314941,-0.9421482086181641,0,0,1
93,0.030407190322875977,0.029139995574951172,1,1,1
94,0.03948974609375,0.036489009857177734,1,1,1
95,0.02996659278869629,0.029479265213012695,1,1,1
96,0.041433095932006836,0.03867053985595703,1,1,1
97,-0.9644489288330078,-0.9686110019683838,0,0,1
98,-0.9163622856140137,-0.9228382110595703,0,0,1
99,0.031209230422973633,0.03027057647705078,1,1,1
100,0.034203529357910156,0.02948760986328125,1,1,1
101,-0.9780805110931396,-0.978640079498291,0,0,1
102,0.03940224647521973,0.0363764762878418,1,1,1
103,0.02137613296508789,0.02168107032775879,1,1,1
104,0.03948497772216797,0.03654289245605469,1,1,1
105,-0.9337272644042969,0.031054258346557617,0,1,1
106,0.0431673526763916,0.03847098350524902,1,1,1
107,0.03157401084899902,0.030970335006713867,1,1,1
108,0.04593610763549805,0.04098081588745117,1,1,1
109,-0.9238548278808594,0.03450751304626465,0,1,1
110,0.037705421447753906,0.0343475341796875,1,1,1
111,0.03354239463806152,0.029493331909179688,1,1,1
112,-0.9169092178344727,-0.9308438301086426,0,0,1
113,-0.9360246658325195,0.03033757209777832,0,1,1
114,0.039896249771118164,0.036672115325927734,1,1,1
115,-0.933835506439209,-0.9381866455078125,0,0,1
116,-0.9181127548217773,-0.923555850982666,0,0,1
117,0.033162832260131836,0.031408071517944336,1,1,1
118,0.05049729347229004,0.042740583419799805,1,1,1
119,-0.929349422454834,0.028917312622070312,0,1,1
120,0.039000511169433594,0.03647446632385254,1,1,1
121,0.030007123947143555,0.03044295310974121,1,1,1
122,0.03930544853210449,0.03455805778503418,1,1,1
123,-0.9568901062011719,-0.9571003913879395,0,0,1
124,0.04065656661987305,0.038393497467041016,1,1,1
125,-0.9338359832763672,0.03216266632080078,0,1,1
126,0.039313554763793945,0.03428053855895996,1,1,1
127,0.031328678131103516,0.030214786529541016,1,1,1
128,-0.2777252197265625,-0.9308609962463379,0,0,1
129,-0.9295444488525391,0.028618335723876953,0,1,1
130,0.03916573524475098,0.034957170486450195,1,1,1
131,0.031207799911499023,0.030425310134887695,1,1,1
132,0.038892269134521484,0.03451991081237793,1,1,1
133,-0.9346766471862793,0.031629085540771484,0,1,1
134,0.040882110595703125,0.038231611251831055,1,1,1
135,0.02938222885131836,0.029262542724609375,1,1,1
136,0.04063820838928223,0.036635637283325195,1,1,1
137,-0.9382925033569336,-0.9394316673278809,0,0,1
138,0.04059314727783203,0.03878045082092285,1,1,1
139,0.03380703926086426,0.031134605407714844,1,1,1
140,0.039473533630371094,0.03614306449890137,1,1,1
141,0.03248476982116699,0.031537771224975586,1,1,1
142,-0.9211688041687012,-0.9253931045532227,0,0,1
143,0.03068089485168457,0.029460906982421875,1,1,1
144,0.04014849662780762,0.03953838348388672,1,1,1
145,-0.9385089874267578,-0.9371724128723145,0,0,1
146,0.03899812698364258,0.03459787368774414,1,1,1
147,-0.9414253234863281,-0.9411869049072266,0,0,1
148,0.03969144821166992,0.03668522834777832,1,1,1
149,0.021943330764770508,0.021247386932373047,1,1,1
150,-0.9087944030761719,-0.9167413711547852,1,1,0
151,-0.9332966804504395,-0.9708833694458008,1,0,0
152,-0.9592771530151367,-0.962113618850708,0,0,0
153,-0.9219017028808594,-0.9633710384368896,1,0,0
154,-0.9104466438293457,-0.9164915084838867,1,1,0
155,-0.9205670356750488,-0.9639019966125488,1,0,0
156,-0.9549765586853027,-0.959273099899292,0,0,0
157,-0.9205594062805176,-0.9619872570037842,1,0,0
158,-0.9063644409179688,-0.9150285720825195,1,1,0
159,-0.9218482971191406,-0.9640457630157471,1,0,0
160,-0.959975004196167,-0.96331787109375,0,0,0
161,-0.9226341247558594,-0.9635236263275146,1,0,0
162,-0.9549167156219482,-0.958930492401123,0,0,0
163,-0.9329466819763184,-0.9710721969604492,1,0,0
164,-0.9547452926635742,-0.9591515064239502,0,0,0
165,-0.933830738067627,-0.9706110954284668,1,0,0
166,-0.9548428058624268,-0.9591801166534424,0,0,0
167,-0.9342808723449707,-0.9708347320556641,1,0,0
168,-0.9604449272155762,-0.9607234001159668,0,0,0
169,-0.9353842735290527,-0.9710116386413574,1,0,0
170,-0.9589588642120361,-0.9622724056243896,0,0,0
171,-0.9350690841674805,-0.9697964191436768,1,0,0
172,-0.9508471488952637,-0.9554910659790039,0,0,0
173,-0.921295166015625,-0.9636366367340088,1,0,0
174,-0.9547731876373291,-0.9581944942474365,0,0,0
175,-0.9213900566101074,-0.9638974666595459,1,0,0
176,-0.9547519683837891,-0.9591741561889648,0,0,0
177,-0.921027660369873,-0.9607028961181641,1,0,0
178,-0.9596586227416992,-0.9622342586517334,0,0,0
179,-0.9215660095214844,-0.9638185501098633,1,0,0
180,-0.9599664211273193,-0.9613325595855713,0,0,0
181,-0.9219164848327637,-0.9638538360595703,1,0,0
182,-0.9506251811981201,-0.9549970626831055,0,0,0
183,-0.932593822479248,-0.9706575870513916,1,0,0
184,-0.9598941802978516,-0.9622244834899902,0,0,0
185,-0.9350814819335938,-0.9708960056304932,1,0,0
186,-0.9532284736633301,-0.9566540718078613,0,0,0
187,-0.9335613250732422,-0.9709122180938721,1,0,0
188,-0.9598536491394043,-0.962477445602417,0,0,0
189,-0.9339890480041504,-0.9711840152740479,1,0,0
190,-0.9197864532470703,-0.9618220329284668,1,0,0
191,-0.9346904754638672,-0.9711508750915527,1,0,0
192,-0.9602439403533936,-0.9635870456695557,0,0,0
193,-0.921663761138916,-0.9634346961975098,1,0,0
194,-0.9608502388000488,-0.9628403186798096,0,0,0
195,-0.921748161315918,-0.9634110927581787,1,0,0
196,-0.9611966609954834,-0.9634382724761963,0,0,0
197,-0.9205503463745117,-0.9613418579101562,1,0,0
198,-0.9542536735534668,-0.958918571472168,0,0,0
199,-0.9223780632019043,-0.9630651473999023,1,0,0
200,-0.9551019668579102,-0.9589993953704834,0,0,0
201,-0.9202594757080078,-0.9638185501098633,1,0,0
202,-0.9601340293884277,-0.9620215892791748,0,0,0
203,-0.9354429244995117,-0.9710071086883545,1,0,0
204,-0.9603853225708008,-0.9625415802001953,0,0,0
205,-0.9352617263793945,-0.9709014892578125,1,0,0
206,-0.9608290195465088,-0.9625430107116699,0,0,0
207,-0.935847282409668,-0.9711940288543701,1,0,0
208,-0.9551753997802734,-0.9591186046600342,0,0,0
209,-0.9335641860961914,-0.9711506366729736,1,0,0
210,-0.9621751308441162,-0.9658658504486084,0,0,0
211,-0.9356765747070312,-0.9710872173309326,1,0,0
212,-0.9607930183410645,-0.9614458084106445,0,0,0
213,-0.9224967956542969,-0.9634995460510254,1,0,0
214,-0.9604461193084717,-0.9618642330169678,0,0,0
215,-0.9228782653808594,-0.9623918533325195,1,0,0
216,-0.9534063339233398,-0.9614725112915039,0,0,0
217,-0.9199743270874023,-0.9619960784912109,1,0,0
218,-0.9619779586791992,-0.9625482559204102,0,0,0
219,-0.9266819953918457,-0.9630756378173828,1,0,0
220,-0.9629344940185547,-0.9638659954071045,0,0,0
221,-0.922086238861084,-0.9641027450561523,1,0,0
222,-0.9606401920318604,-0.9610457420349121,0,0,0
223,-0.9418106079101562,-0.9711320400238037,1,0,0
224,-0.9620749950408936,-0.9623007774353027,0,0,0
225,-0.94171142578125,-0.9708757400512695,1,0,0
226,-0.953453540802002,-0.956493616104126,0,0,0
227,-0.94110107421875,-0.9712092876434326,1,0,0
228,-0.9648895263671875,-0.9653542041778564,0,0,0
229,-0.9418559074401855,-0.9714605808258057,1,0,0
230,-0.9577755928039551,-0.9590282440185547,0,0,0
231,-0.9265270233154297,-0.9623672962188721,1,0,0
232,-0.9582970142364502,-0.9617490768432617,0,0,0
233,-0.9120397567749023,-0.9617164134979248,1,0,0
234,-0.9544293880462646,-0.9542398452758789,0,0,0
235,-0.9256677627563477,-0.9638960361480713,1,0,0
236,-0.9579179286956787,-0.9589505195617676,0,0,0
237,-0.926936149597168,-0.9634032249450684,1,0,0
238,-0.9610288143157959,-0.962012529373169,0,0,0
239,-0.9419574737548828,-0.9711370468139648,1,0,0
240,-0.9616076946258545,-0.9619972705841064,0,0,0
241,-0.9415454864501953,-0.9707520008087158,1,0,0
242,-0.9601993560791016,-0.9620060920715332,0,0,0
243,-0.9419245719909668,-0.9711978435516357,1,0,0
244,-0.9620187282562256,-0.9620621204376221,0,0,0
245,-0.9418983459472656,-0.9713726043701172,1,0,0
246,-0.9558520317077637,-0.9577121734619141,0,0,0
247,-0.9418425559997559,-0.970672607421875,1,0,0
248,-0.9564290046691895,-0.9574224948883057,0,0,0
249,-0.9260692596435547,-0.9638056755065918,1,0,0


==> csvs_final/contextual_queries_all-mpnet-base-v2.csv <==
,F Beta (Weighted),F Beta,F1 (Weighted),F1,Precision,Recall,Accuracy,confusion_matrix,Avg. Time,Config
0,0.6060365018339299,0.6738035264483627,0.6075707310433999,0.6881028938906752,0.6645962732919255,0.7133333333333334,0.612,"[[ 46  54]
 [ 43 107]]",-0.5174373960494996,Llama2 + GPTCache
1,0.8765545925789333,0.932601880877743,0.8653508771929824,0.875,0.9754098360655737,0.7933333333333333,0.864,"[[ 97   3]
 [ 31 119]]",-0.483839840888977,Llama2 + MeanCache


==> csvs_final/embed_comput_time.csv <==
Llama 2 Embedding Computation Time (s),Albert Embedding Computation Time (s),MPNet Embedding Computation Time (s), Llama 2 Embedding Size (KB),Albert Embedding Size (KB),MPNet Embedding Size (KB)
0.04043926024436951,0.004673825263977051,0.008957990407943726, 32.05, 6.05, 6.05

\todo{Llama 2 emb dim 4096, size is 32.05 KB (s)}
\todo{albert and mpnet emb dim 768 and size 6.05 KB (s)}

==> csvs_final/final_llama2_times_end_to_end_with_dup_query_percent_0.3.csv <==
,Llama 2,Llama 2+GPTCache,Llama 2+FedGPTCache,Llama 2 + FedGPTCache (albert),GPTCache Predicted Label,FedGPTCache Predicted Label,FedGptCache Predicted (albert),Real Label,Sampling
0,0.9215753078460693,0.9343926906585693,0.9439051151275635,0.9456815719604492,1,1,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
1,0.846466064453125,0.8610866069793701,0.8651790618896484,0.8756179809570312,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
2,0.5957961082458496,0.6065664291381836,0.6142244338989258,0.6245589256286621,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
3,0.5503489971160889,0.5647621154785156,0.5688209533691406,0.5791325569152832,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
4,0.8476319313049316,0.8621799945831299,0.8664932250976562,0.8675055503845215,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
5,0.8396141529083252,0.8541507720947266,0.858450174331665,0.8686623573303223,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
6,0.949181318283081,0.9637925624847412,0.9680724143981934,0.9780802726745605,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
7,0.15897297859191895,0.17354989051818848,0.17759084701538086,0.1877431869506836,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
8,0.7683145999908447,0.7827503681182861,0.7867794036865234,0.7878310680389404,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
9,0.805011510848999,0.8196849822998047,0.8238613605499268,0.834043025970459,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
10,0.6589229106903076,0.6700265407562256,0.6774802207946777,0.6875362396240234,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
11,0.6111757755279541,0.6219923496246338,0.6305825710296631,0.6505534648895264,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
12,0.8138821125030518,0.8284585475921631,0.832735538482666,0.8334193229675293,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
13,0.1813657283782959,0.19593405723571777,0.19993257522583008,0.21006083488464355,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
14,0.7688713073730469,0.7799782752990723,0.7873942852020264,0.7974133491516113,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
15,0.6361315250396729,0.6504464149475098,0.6546478271484375,0.6646697521209717,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
16,0.7470602989196777,0.7615904808044434,0.7655246257781982,0.7665698528289795,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
17,0.5443356037139893,0.5588006973266602,0.562889814376831,0.5730342864990234,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
18,0.8170206546783447,0.831732988357544,0.8357083797454834,0.8456895351409912,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
19,0.5667791366577148,0.5779128074645996,0.5854165554046631,0.5954768657684326,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
20,0.9066169261932373,0.921057939529419,0.9254868030548096,0.9262917041778564,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
21,0.7685544490814209,0.7830767631530762,0.7871134281158447,0.7975256443023682,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
22,0.9950869083404541,1.0063130855560303,1.0149500370025635,1.034940481185913,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
23,0.6555142402648926,0.6698329448699951,0.6740472316741943,0.6750783920288086,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
24,0.670910120010376,0.6853618621826172,0.6895174980163574,0.6995220184326172,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
25,0.7264072895050049,0.737781286239624,0.7452371120452881,0.7461187839508057,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
26,0.943601131439209,0.9547529220581055,0.962470531463623,0.9838943481445312,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
27,0.8367042541503906,0.8479070663452148,0.8555698394775391,0.8589859008789062,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
28,0.930901288986206,0.9454662799835205,0.9496297836303711,0.9506282806396484,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
29,0.6797504425048828,0.6941535472869873,0.6981830596923828,0.7083070278167725,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
30,0.8841185569763184,0.898634672164917,0.9029910564422607,0.9036257266998291,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
31,0.7488622665405273,0.7601585388183594,0.7673871517181396,0.7775027751922607,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
32,0.9077441692352295,0.9222440719604492,0.9265055656433105,0.9366083145141602,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
33,0.430938720703125,0.44533872604370117,0.44944119453430176,0.459627628326416,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
34,0.906019926071167,0.9175574779510498,0.9246532917022705,0.9347333908081055,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
35,0.2502729892730713,0.26465940475463867,0.2688422203063965,0.26976752281188965,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
36,0.771259069442749,0.7828857898712158,0.7900729179382324,0.800180196762085,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
37,0.7716012001037598,0.7831668853759766,0.7903790473937988,0.8122401237487793,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
38,0.8384850025177002,0.8497707843780518,0.8572149276733398,0.8582088947296143,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
39,1.0192508697509766,1.0306882858276367,1.0392508506774902,1.0596232414245605,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
40,0.9491491317749023,0.9635493755340576,0.9677877426147461,0.9686269760131836,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
41,0.9301426410675049,0.944594144821167,0.9488601684570312,0.9590492248535156,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
42,0.8824572563171387,0.8969933986663818,0.9012231826782227,0.9114670753479004,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
43,0.8149192333221436,0.8294475078582764,0.8337106704711914,0.8438849449157715,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
44,0.8149235248565674,0.8294169902801514,0.8336491584777832,0.8345956802368164,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
45,0.9736466407775879,0.9853577613830566,0.9923057556152344,1.002385139465332,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
46,0.8384151458740234,0.8528425693511963,0.8571977615356445,0.8672218322753906,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
47,0.815760612487793,0.8302741050720215,0.8346710205078125,0.84466552734375,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
48,0.9512038230895996,0.9656839370727539,0.9699585437774658,0.970752477645874,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
49,0.8386807441711426,0.8531661033630371,0.857396125793457,0.8675720691680908,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
50,0.952265739440918,0.9667136669158936,0.9709408283233643,0.9809677600860596,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
51,0.7030823230743408,0.7173645496368408,0.7215328216552734,0.7315516471862793,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
52,0.7025716304779053,0.7168741226196289,0.7210617065429688,0.7219283580780029,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
53,0.701068639755249,0.7126367092132568,0.719480037689209,0.7410643100738525,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
54,0.8139169216156006,0.8283414840698242,0.8327229022979736,0.8340630531311035,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
55,0.5882890224456787,0.6026942729949951,0.6066501140594482,0.6169924736022949,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
56,0.9067015647888184,0.9186367988586426,0.9271101951599121,0.9474539756774902,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
57,0.9509115219116211,0.9626326560974121,0.9695000648498535,0.972588062286377,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
58,0.4988536834716797,0.5104775428771973,0.5173559188842773,0.518805980682373,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
59,0.9049341678619385,0.9167211055755615,0.9255058765411377,0.9457104206085205,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
60,0.6107230186462402,0.6223011016845703,0.629117488861084,0.6306679248809814,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
61,0.9053375720977783,0.9197194576263428,0.9240906238555908,0.9341537952423096,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
62,0.7922000885009766,0.8066954612731934,0.8109221458435059,0.8117828369140625,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
63,0.9061644077301025,0.9206540584564209,0.9248549938201904,0.9349155426025391,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
64,0.76877760887146,0.7805221080780029,0.8007214069366455,0.8089158535003662,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
65,0.5659713745117188,0.5802273750305176,0.5843584537506104,0.5859432220458984,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
66,0.9056956768035889,0.9178311824798584,0.9242596626281738,0.9344296455383301,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
67,0.36344456672668457,0.3778102397918701,0.3820478916168213,0.39193034172058105,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
68,0.8834662437438965,0.8979699611663818,0.9021973609924316,0.9034745693206787,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
69,0.6120383739471436,0.6264417171478271,0.6304645538330078,0.6406290531158447,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
70,0.6114931106567383,0.623448371887207,0.6316747665405273,0.6400039196014404,1,1,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
71,0.11397933959960938,0.12835931777954102,0.13242769241333008,0.1427607536315918,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
72,0.6792387962341309,0.693575382232666,0.6976950168609619,0.6987295150756836,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
73,0.9280803203582764,0.9402592182159424,0.9490616321563721,0.9691431522369385,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
74,0.9065732955932617,0.9209306240081787,0.9251899719238281,0.9267356395721436,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
75,0.7693967819213867,0.7816781997680664,0.7880668640136719,0.7982974052429199,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
76,0.24924683570861816,0.2635834217071533,0.267780065536499,0.27797913551330566,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
77,0.38437652587890625,0.3988919258117676,0.40284037590026855,0.40378308296203613,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
78,0.8825228214263916,0.8950426578521729,0.9011917114257812,0.9112839698791504,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
79,0.8382596969604492,0.8526244163513184,0.8570623397827148,0.8670763969421387,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
80,0.9949681758880615,1.009371042251587,1.0135524272918701,1.0235261917114258,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
81,0.883455753326416,0.8979270458221436,0.9043664932250977,0.9030067920684814,0,1,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
82,0.8385732173919678,0.8531477451324463,0.8572466373443604,0.8674614429473877,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
83,0.9970512390136719,1.0094313621520996,1.017807960510254,1.0383505821228027,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
84,0.9522812366485596,0.9665977954864502,0.9707159996032715,0.9725515842437744,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
85,0.9538359642028809,0.9683167934417725,0.9725172519683838,0.9825305938720703,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
86,0.951906681060791,0.964235782623291,0.9728713035583496,0.9713704586029053,1,1,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
87,0.5888679027557373,0.6010873317718506,0.6072323322296143,0.6175491809844971,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
88,0.8627254962921143,0.8771405220031738,0.8813982009887695,0.8916165828704834,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
89,0.8393356800079346,0.8537769317626953,0.858034610748291,0.8680112361907959,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
90,0.4083235263824463,0.42269372940063477,0.4268159866333008,0.427689790725708,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
91,0.8836526870727539,0.8980953693389893,0.9022119045257568,0.9125511646270752,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
92,0.9296507835388184,0.94411301612854,0.948554515838623,0.9583394527435303,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
93,0.9080514907836914,0.9206414222717285,0.9293804168701172,0.9490489959716797,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
94,0.7709991931915283,0.7853860855102539,0.7897846698760986,0.7905495166778564,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
95,0.9299392700195312,0.9425139427185059,0.9487955570220947,0.9710679054260254,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
96,0.8173582553863525,0.8317723274230957,0.8360528945922852,0.837648868560791,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
97,0.793036699295044,0.8074862957000732,0.8118257522583008,0.8219163417816162,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
98,0.8851926326751709,0.8997306823730469,0.9041359424591064,0.9138994216918945,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
99,0.656951904296875,0.6712770462036133,0.6756234169006348,0.6762497425079346,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
100,0.45356297492980957,0.4653632640838623,0.47202062606811523,0.482219934463501,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
101,0.8846397399902344,0.8989872932434082,0.9033834934234619,0.9261469841003418,0,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
102,0.8161206245422363,0.8289103507995605,0.8374414443969727,0.8408303260803223,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
103,0.7500014305114746,0.764211893081665,0.768336296081543,0.7701816558837891,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
104,0.3631019592285156,0.37746095657348633,0.38172483444213867,0.3826615810394287,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
105,0.8166730403900146,0.8311161994934082,0.8354763984680176,0.845527172088623,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
106,0.8841471672058105,0.8985922336578369,0.9028918743133545,0.9129781723022461,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
107,0.7703695297241211,0.7848446369171143,0.7898423671722412,0.7992968559265137,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
108,0.7927448749542236,0.8056108951568604,0.815232515335083,0.8346574306488037,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
109,0.8382339477539062,0.8526110649108887,0.8569145202636719,0.8576991558074951,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
110,0.5891909599304199,0.6018528938293457,0.6115322113037109,0.631533145904541,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
111,0.817307710647583,0.8300602436065674,0.8386886119842529,0.8436882495880127,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
112,0.7255914211273193,0.7398152351379395,0.7439839839935303,0.7458415031433105,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
113,0.7019171714782715,0.7161736488342285,0.7203249931335449,0.7301654815673828,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
114,0.7260348796844482,0.7403230667114258,0.7444424629211426,0.7453141212463379,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
115,0.703455924987793,0.7177252769470215,0.7218611240386963,0.7318439483642578,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
116,0.7695164680480957,0.7828125953674316,0.7882559299468994,0.7982444763183594,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
117,0.6808054447174072,0.6951029300689697,0.6992452144622803,0.7093765735626221,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
118,0.7932758331298828,0.8077545166015625,0.8120169639587402,0.8220188617706299,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
119,0.701869010925293,0.7147531509399414,0.7230887413024902,0.7213752269744873,1,1,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
120,0.9076128005981445,0.9219748973846436,0.9261751174926758,0.9391598701477051,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
121,0.86116623878479,0.8756186962127686,0.8798563480377197,0.886932373046875,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
122,0.11417031288146973,0.12864303588867188,0.13266444206237793,0.14283132553100586,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
123,0.748239278793335,0.7626056671142578,0.7667264938354492,0.7676451206207275,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
124,0.6571710109710693,0.6715028285980225,0.6756110191345215,0.6857593059539795,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
125,0.9060769081115723,0.9205722808837891,0.9247598648071289,0.9347517490386963,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
126,0.9317126274108887,0.9449563026428223,0.9504532814025879,0.9603672027587891,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
127,0.4771463871002197,0.4915199279785156,0.49572157859802246,0.4967765808105469,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
128,0.9080157279968262,0.9224777221679688,0.926612377166748,0.9369504451751709,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
129,0.8389596939086914,0.853219747543335,0.857295036315918,0.8674144744873047,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
130,0.9054453372955322,0.9199380874633789,0.9241242408752441,0.9342398643493652,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
131,0.6796228885650635,0.693939208984375,0.6980209350585938,0.6989047527313232,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
132,0.6566641330718994,0.6710968017578125,0.6750750541687012,0.6852073669433594,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
133,0.7027387619018555,0.7170307636260986,0.721125602722168,0.7312047481536865,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
134,0.8847312927246094,0.8991584777832031,0.9033310413360596,0.9135406017303467,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
135,0.770197868347168,0.7844598293304443,0.7886650562286377,0.7896223068237305,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
136,0.6799838542938232,0.6931312084197998,0.6983814239501953,0.7216336727142334,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
137,0.4979124069213867,0.5122246742248535,0.5163719654083252,0.5186142921447754,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
138,0.8612825870513916,0.8746821880340576,0.8799653053283691,0.8900501728057861,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
139,0.9056744575500488,0.9200074672698975,0.924339771270752,0.9344396591186523,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
140,0.748828649520874,0.7631406784057617,0.7672321796417236,0.7680408954620361,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
141,0.8612418174743652,0.8747997283935547,0.8800375461578369,0.9031863212585449,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
142,0.3404982089996338,0.3548600673675537,0.3590354919433594,0.36127805709838867,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
143,0.7489352226257324,0.7632038593292236,0.7673506736755371,0.7774128913879395,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
144,0.9302520751953125,0.9446892738342285,0.9489438533782959,0.9588301181793213,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
145,0.5895545482635498,0.6038253307342529,0.6081054210662842,0.6088383197784424,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
146,0.7048850059509277,0.7191410064697266,0.723386287689209,0.7333559989929199,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
147,0.8383984565734863,0.8528780937194824,0.8570027351379395,0.8672080039978027,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
148,0.9292726516723633,0.9436521530151367,0.9479916095733643,0.9579596519470215,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
149,0.8152225017547607,0.8296895027160645,0.833827018737793,0.8346836566925049,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
150,0.8831963539123535,0.8976602554321289,0.9019098281860352,0.9120862483978271,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
151,0.9757795333862305,0.9901165962219238,0.9943852424621582,1.00443696975708,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
152,0.9480795860290527,0.9616661071777344,0.9666814804077148,0.9903564453125,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
153,0.9261529445648193,0.9404745101928711,0.9448072910308838,0.9454286098480225,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
154,0.6798763275146484,0.6942138671875,0.6983928680419922,0.7082936763763428,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
155,0.9286348819732666,0.9429521560668945,0.9473171234130859,0.9574310779571533,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
156,0.9977262020111084,1.0113723278045654,1.0162830352783203,1.0265460014343262,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
157,0.9296464920043945,0.9440004825592041,0.9483120441436768,0.9492170810699463,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
158,0.9063966274261475,0.9201314449310303,0.9286158084869385,0.9489386081695557,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
159,0.6565935611724854,0.6708433628082275,0.6749789714813232,0.6774423122406006,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
160,0.9091718196868896,0.9235384464263916,0.9279048442840576,0.9380381107330322,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
161,0.8396825790405273,0.8540346622467041,0.8583025932312012,0.8593053817749023,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
162,0.9755039215087891,0.9875750541687012,0.9960784912109375,1.016423225402832,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
163,0.18196606636047363,0.19625020027160645,0.20047283172607422,0.20221400260925293,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
164,0.9302735328674316,0.9439616203308105,0.9527492523193359,0.9725461006164551,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
165,0.8157861232757568,0.8301036357879639,0.8345003128051758,0.8366782665252686,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
166,0.883826732635498,0.8977608680725098,0.9065771102905273,0.9081978797912598,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
167,0.9082577228546143,0.9220006465911865,0.9305636882781982,0.9353253841400146,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
168,0.8841185569763184,0.8984603881835938,0.9026756286621094,0.9050209522247314,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
169,0.9518604278564453,0.9662516117095947,0.9707283973693848,0.9805731773376465,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
170,0.5657012462615967,0.5799720287322998,0.584265947341919,0.5943386554718018,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
171,0.5668346881866455,0.581132173538208,0.5854194164276123,0.5862340927124023,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
172,0.634331464767456,0.6469528675079346,0.652773380279541,0.6627235412597656,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
173,0.9741623401641846,0.9884767532348633,0.9927163124084473,1.0026710033416748,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
174,0.7485501766204834,0.7628271579742432,0.767064094543457,0.7770841121673584,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
175,0.9069099426269531,0.9213635921478271,0.925588846206665,0.9357218742370605,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
176,0.8837437629699707,0.8981823921203613,0.9023990631103516,0.9034183025360107,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
177,0.905738353729248,0.9201364517211914,0.9244649410247803,0.9344577789306641,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
178,0.9509420394897461,0.9649944305419922,0.9734978675842285,0.9935488700866699,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
179,0.4757206439971924,0.4899485111236572,0.4941742420196533,0.49664855003356934,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
180,0.7701194286346436,0.7843377590179443,0.7888696193695068,0.7897400856018066,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
181,0.9069585800170898,0.9212918281555176,0.925670862197876,0.9357593059539795,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
182,0.9066243171691895,0.9207062721252441,0.9252815246582031,0.9495315551757812,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
183,0.9960739612579346,1.009960412979126,1.014594316482544,1.0234873294830322,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
184,0.9056186676025391,0.919736385345459,0.9283809661865234,0.9333896636962891,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
185,0.5888793468475342,0.6031255722045898,0.607271671295166,0.6081290245056152,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
186,0.9072918891906738,0.9214386940002441,0.9259982109069824,0.9360311031341553,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
187,0.8366880416870117,0.8510737419128418,0.8553438186645508,0.8654959201812744,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
188,0.6101787090301514,0.6244163513183594,0.6286778450012207,0.6384270191192627,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
189,0.655958890914917,0.6699879169464111,0.6743638515472412,0.6842319965362549,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
190,0.8583736419677734,0.8727083206176758,0.8771309852600098,0.8777713775634766,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
191,0.9981250762939453,1.012300968170166,1.0209593772888184,1.0267999172210693,1,1,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
192,0.9509170055389404,0.9651660919189453,0.9695391654968262,0.9797670841217041,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
193,0.8839190006256104,0.898195743560791,0.9026234149932861,0.9127857685089111,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
194,0.38655996322631836,0.4009544849395752,0.40500807762145996,0.41518425941467285,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
195,0.8619740009307861,0.8763487339019775,0.884901762008667,0.8869216442108154,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
196,0.8619134426116943,0.8762094974517822,0.880481481552124,0.8901870250701904,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
197,0.7031862735748291,0.7174155712127686,0.7215790748596191,0.7244324684143066,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
198,0.9309649467468262,0.945157527923584,0.9540834426879883,0.9739809036254883,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
199,0.7946505546569824,0.808751106262207,0.8130056858062744,0.822563648223877,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
200,0.6799459457397461,0.693939208984375,0.698380708694458,0.7076864242553711,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
201,0.9305078983306885,0.9447805881500244,0.9490361213684082,0.9498600959777832,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
202,0.7013039588928223,0.7155141830444336,0.7196447849273682,0.7299208641052246,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
203,0.6804354190826416,0.6947934627532959,0.6988544464111328,0.709040641784668,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
204,0.47612524032592773,0.4903905391693115,0.4945957660675049,0.5047380924224854,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
205,0.930605411529541,0.9450023174285889,0.94915771484375,0.9592282772064209,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
206,0.8379132747650146,0.8523173332214355,0.8565642833709717,0.8573925495147705,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
207,0.5219924449920654,0.5364234447479248,0.5447118282318115,0.564955472946167,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
208,0.8815004825592041,0.895805835723877,0.9000604152679443,0.90285325050354,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
209,0.8827762603759766,0.8971414566040039,0.9014453887939453,0.911649227142334,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
210,0.7476861476898193,0.7619321346282959,0.7661097049713135,0.7763059139251709,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
211,0.9057662487030029,0.9201314449310303,0.9244091510772705,0.9252395629882812,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
212,0.8822617530822754,0.8966538906097412,0.9008560180664062,0.9110944271087646,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
213,0.5228071212768555,0.5373368263244629,0.5412931442260742,0.551368236541748,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
214,0.8826119899749756,0.8968796730041504,0.9012503623962402,0.9113945960998535,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
215,0.883112907409668,0.8979129791259766,0.901728630065918,0.9265141487121582,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
216,0.6580250263214111,0.6722822189331055,0.6765966415405273,0.6773285865783691,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
217,0.6790902614593506,0.6933615207672119,0.6974821090698242,0.7076547145843506,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
218,0.8614847660064697,0.8758928775787354,0.8798854351043701,0.8903858661651611,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
219,0.09061956405639648,0.10492539405822754,0.10907864570617676,0.11915898323059082,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
220,0.6793665885925293,0.6938886642456055,0.6976895332336426,0.6985909938812256,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
221,0.6340863704681396,0.6485438346862793,0.6524384021759033,0.6626749038696289,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
222,0.7477302551269531,0.7587080001831055,0.7662122249603271,0.7761330604553223,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
223,0.837836503982544,0.8521573543548584,0.8565402030944824,0.8665087223052979,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
224,0.9286041259765625,0.9429585933685303,0.9472525119781494,0.9480283260345459,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
225,0.9523930549621582,0.9672613143920898,0.9711170196533203,0.9810514450073242,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
226,0.7468531131744385,0.7611923217773438,0.7655155658721924,0.7755486965179443,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
227,0.9275307655334473,0.9424505233764648,0.9507880210876465,0.9710812568664551,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
228,0.4527313709259033,0.46700239181518555,0.47125244140625,0.47196197509765625,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
229,0.7697830200195312,0.7840499877929688,0.7934365272521973,0.7982578277587891,0,1,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
230,0.9746758937835693,0.9896185398101807,0.9932491779327393,1.00148344039917,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
231,0.8377470970153809,0.8520979881286621,0.8564581871032715,0.8527657985687256,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
232,0.6797139644622803,0.6939620971679688,0.6981587409973145,0.694042444229126,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
233,0.5208239555358887,0.5351419448852539,0.5391960144042969,0.5351235866546631,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
234,0.8610048294067383,0.8761944770812988,0.8798234462738037,0.8752627372741699,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
235,0.611431360244751,0.625636100769043,0.6298744678497314,0.6256306171417236,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
236,0.8821461200714111,0.8965651988983154,0.9008848667144775,0.8964526653289795,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
237,0.3179314136505127,0.33225083351135254,0.33652830123901367,0.33220577239990234,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
238,0.4309847354888916,0.44540929794311523,0.4494752883911133,0.44524431228637695,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
239,0.8384089469909668,0.8536763191223145,0.8624486923217773,0.8533673286437988,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
240,0.680131196975708,0.6943848133087158,0.6985313892364502,0.6942794322967529,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
241,0.8148369789123535,0.8292841911315918,0.8335204124450684,0.829240083694458,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
242,0.9280335903167725,0.9434573650360107,0.9466903209686279,0.942223072052002,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
243,0.20455408096313477,0.21898818016052246,0.2232222557067871,0.2188565731048584,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
244,0.9292259216308594,0.9446048736572266,0.9529728889465332,0.9442605972290039,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
245,0.7484226226806641,0.7626123428344727,0.7667942047119141,0.7625019550323486,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
246,0.972663164138794,0.987898588180542,0.9914150238037109,0.9869289398193359,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
247,0.9502472877502441,0.9653782844543457,0.9688146114349365,0.9652471542358398,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
248,0.8829069137573242,0.8981900215148926,0.9068293571472168,0.8979110717773438,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
249,0.9063706398010254,0.9215598106384277,0.9301180839538574,0.9213376045227051,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
250,0.6568455696105957,0.671137809753418,0.6751782894134521,0.671126127243042,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
251,0.4308621883392334,0.4460909366607666,0.44927048683166504,0.44504785537719727,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
252,0.4763967990875244,0.49147772789001465,0.499866247177124,0.4913952350616455,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
253,0.7932372093200684,0.8085522651672363,0.8119411468505859,0.8082189559936523,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
254,0.9516384601593018,0.965935230255127,0.9703607559204102,0.965766191482544,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
255,0.7025151252746582,0.716778039932251,0.7208759784698486,0.7167749404907227,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
256,0.7242169380187988,0.7386462688446045,0.7428085803985596,0.7384357452392578,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
257,0.9522049427032471,0.9675371646881104,0.970808744430542,0.9663665294647217,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
258,0.8836419582366943,0.8989746570587158,0.9023520946502686,0.899097204208374,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
259,0.7473268508911133,0.7615077495574951,0.765794038772583,0.7614164352416992,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
260,0.747887372970581,0.7630898952484131,0.7721154689788818,0.7620153427124023,1,1,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
261,0.8838334083557129,0.898087739944458,0.9024555683135986,0.8981177806854248,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
262,0.8376708030700684,0.8520557880401611,0.8563778400421143,0.8519973754882812,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
263,0.8165702819824219,0.8312125205993652,0.8352749347686768,0.8308806419372559,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
264,0.9086129665374756,0.9229750633239746,0.9272656440734863,0.9228579998016357,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
265,0.8607285022735596,0.8763744831085205,0.8850762844085693,0.8761155605316162,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
266,0.8385646343231201,0.854119062423706,0.8626682758331299,0.8539760112762451,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
267,0.7016518115997314,0.7169144153594971,0.7200005054473877,0.7157456874847412,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
268,0.9752447605133057,0.9907371997833252,0.9938247203826904,0.9906919002532959,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
269,0.7701268196105957,0.7842986583709717,0.7884402275085449,0.784184455871582,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
270,0.8382349014282227,0.8526327610015869,0.8569064140319824,0.8524885177612305,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
271,0.6570899486541748,0.6714580059051514,0.6756126880645752,0.6713330745697021,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
272,0.929391622543335,0.9437830448150635,0.9480783939361572,0.943619966506958,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
273,0.8160245418548584,0.8304343223571777,0.8346726894378662,0.8302569389343262,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
274,0.8150651454925537,0.8308465480804443,0.8336944580078125,0.8294434547424316,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
275,0.6801371574401855,0.6943190097808838,0.6985716819763184,0.6943151950836182,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
276,0.9287149906158447,0.9444859027862549,0.9530222415924072,0.9443509578704834,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
277,0.7019069194793701,0.7161316871643066,0.7202515602111816,0.7160253524780273,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
278,0.9065213203430176,0.9208874702453613,0.925229549407959,0.9207582473754883,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
279,0.8386576175689697,0.8545033931732178,0.8631455898284912,0.8528659343719482,1,1,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
280,0.8133704662322998,0.8291594982147217,0.8377292156219482,0.8290708065032959,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
281,0.31699681282043457,0.33135080337524414,0.3353710174560547,0.3312721252441406,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
282,0.7700331211090088,0.7842817306518555,0.7884266376495361,0.7842586040496826,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
283,0.09146451950073242,0.10741090774536133,0.10994839668273926,0.1057586669921875,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
284,0.8825278282165527,0.8968663215637207,0.9011626243591309,0.8968169689178467,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
285,0.8839271068572998,0.8982837200164795,0.9026534557342529,0.8983290195465088,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
286,0.8389782905578613,0.8549566268920898,0.8576831817626953,0.8530998229980469,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
287,0.7701876163482666,0.7843501567840576,0.7886319160461426,0.784369707107544,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
288,0.43070149421691895,0.4450712203979492,0.44904255867004395,0.4449441432952881,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
289,0.7473926544189453,0.7631855010986328,0.7714567184448242,0.7630090713500977,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
290,0.33995842933654785,0.354353666305542,0.3583192825317383,0.35427093505859375,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
291,0.4988260269165039,0.5132577419281006,0.5173897743225098,0.5130877494812012,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
292,0.8820600509643555,0.8981566429138184,0.9007651805877686,0.8979554176330566,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
293,0.4980430603027344,0.512310266494751,0.5164084434509277,0.5122053623199463,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
294,0.9062426090240479,0.9206721782684326,0.9249022006988525,0.9204807281494141,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
295,0.8623716831207275,0.8767576217651367,0.8810293674468994,0.87668776512146,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
296,0.7927496433258057,0.8071672916412354,0.8114142417907715,0.8070628643035889,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
297,0.9059100151062012,0.9203259944915771,0.9246842861175537,0.9202370643615723,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
298,0.7709908485412598,0.7853949069976807,0.7896907329559326,0.7853937149047852,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
299,0.9306273460388184,0.9450693130493164,0.949195384979248,0.9449343681335449,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
300,0.9297523498535156,0.9461369514465332,0.9545226097106934,0.9457149505615234,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
301,0.5660555362701416,0.5803403854370117,0.5844531059265137,0.5803272724151611,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
302,0.6337966918945312,0.6482489109039307,0.6524910926818848,0.6481070518493652,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
303,0.860356330871582,0.8746514320373535,0.8790757656097412,0.8746554851531982,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
304,0.9952797889709473,1.0114355087280273,1.0137832164764404,1.00946044921875,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
305,0.8851981163024902,0.8996274471282959,0.9040424823760986,0.8995394706726074,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
306,0.6323196887969971,0.646592378616333,0.6507885456085205,0.646665096282959,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
307,0.8129782676696777,0.827193021774292,0.8316538333892822,0.8272333145141602,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
308,0.4527759552001953,0.4671640396118164,0.47138166427612305,0.46714353561401367,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
309,0.6088147163391113,0.624852180480957,0.6331782341003418,0.6229510307312012,1,1,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
310,0.8167052268981934,0.8310952186584473,0.8354606628417969,0.8309478759765625,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
311,0.9709091186523438,0.9853181838989258,0.9894249439239502,0.9852786064147949,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
312,0.9045062065124512,0.9189019203186035,0.9231550693511963,0.9187021255493164,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
313,0.8360464572906494,0.8504505157470703,0.8548696041107178,0.8503646850585938,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
314,0.8397068977355957,0.8540890216827393,0.8587687015533447,0.8540804386138916,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
315,0.9285731315612793,0.9429299831390381,0.9475243091583252,0.9429123401641846,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
316,0.363116979598999,0.377396821975708,0.381575345993042,0.3773775100708008,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
317,0.8826088905334473,0.8992128372192383,0.9077486991882324,0.8989267349243164,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
318,0.8620693683624268,0.8764674663543701,0.8805832862854004,0.8763377666473389,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
319,0.7251360416412354,0.7394537925720215,0.7435581684112549,0.7393345832824707,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
320,0.679912805557251,0.6941635608673096,0.698617696762085,0.6940746307373047,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
321,0.8623714447021484,0.8790144920349121,0.8812267780303955,0.8766977787017822,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
322,0.8157758712768555,0.8300752639770508,0.834505558013916,0.8301582336425781,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
323,0.8824656009674072,0.896801233291626,0.9011576175689697,0.8966851234436035,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
324,0.6105666160583496,0.6248278617858887,0.6291146278381348,0.6247634887695312,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
325,0.973107099533081,0.9875156879425049,0.9917287826538086,0.9873912334442139,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
326,0.5437870025634766,0.5581049919128418,0.5622680187225342,0.557915449142456,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
327,0.9729578495025635,0.9995319843292236,0.991687536239624,0.9871606826782227,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
328,0.9061870574951172,0.9229216575622559,0.9249722957611084,0.9228000640869141,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
329,0.6593120098114014,0.6757009029388428,0.6776523590087891,0.6733810901641846,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
330,0.9305093288421631,0.9470765590667725,0.9491288661956787,0.9448597431182861,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
331,0.8400328159332275,0.8567326068878174,0.8656270503997803,0.8566639423370361,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
332,0.7035894393920898,0.717766523361206,0.7220287322998047,0.7176659107208252,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
333,0.9079558849334717,0.9248039722442627,0.9267418384552002,0.924567461013794,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
334,0.928652286529541,0.9429516792297363,0.9473390579223633,0.942833662033081,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
335,0.7023158073425293,0.7166640758514404,0.7207119464874268,0.7165448665618896,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
336,0.9741706848144531,0.9884853363037109,0.9927892684936523,0.9884471893310547,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
337,0.7475547790527344,0.7618358135223389,0.7659552097320557,0.7616808414459229,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
338,0.9514167308807373,0.9657649993896484,0.9699652194976807,0.9657082557678223,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
339,0.7696490287780762,0.7863492965698242,0.7880594730377197,0.7837691307067871,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
340,0.9538047313690186,0.9705560207366943,0.9792659282684326,0.970414400100708,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
341,0.9086759090423584,0.9254434108734131,0.927351713180542,0.9252393245697021,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
342,0.9734377861022949,0.9876635074615479,0.9919874668121338,0.987541675567627,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
343,0.7711155414581299,0.7853901386260986,0.789788007736206,0.785332202911377,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
344,0.4081900119781494,0.42261600494384766,0.4266941547393799,0.422440767288208,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
345,0.7720339298248291,0.788837194442749,0.7905712127685547,0.788623571395874,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
346,0.8368659019470215,0.8512332439422607,0.855583667755127,0.8511552810668945,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
347,0.6805825233459473,0.6948175430297852,0.6990318298339844,0.694892168045044,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
348,0.8580234050750732,0.8724346160888672,0.8767697811126709,0.8722705841064453,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
349,0.5650942325592041,0.5794539451599121,0.583477258682251,0.5793588161468506,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
350,0.3842141628265381,0.398604154586792,0.40282106399536133,0.3984057903289795,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
351,0.6330757141113281,0.6498451232910156,0.6516587734222412,0.6472795009613037,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
352,0.8607521057128906,0.877810001373291,0.8794541358947754,0.8750159740447998,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
353,0.40809106826782227,0.4223968982696533,0.42679762840270996,0.4223039150238037,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
354,0.9065337181091309,0.9209229946136475,0.9251992702484131,0.9208049774169922,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
355,0.792595624923706,0.8070173263549805,0.8112430572509766,0.806957483291626,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
356,0.906691312789917,0.9211223125457764,0.9254255294799805,0.9209368228912354,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
357,0.7709362506866455,0.7852392196655273,0.7893397808074951,0.7850875854492188,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
358,0.8609297275543213,0.8782699108123779,0.8867008686065674,0.8780109882354736,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
359,0.5448195934295654,0.5618569850921631,0.5700943470001221,0.5616676807403564,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
360,0.40776872634887695,0.422072172164917,0.4261341094970703,0.4219534397125244,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
361,0.9979598522186279,1.0123333930969238,1.0164945125579834,1.0121729373931885,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
362,0.7476315498352051,0.762049674987793,0.76631760597229,0.7619457244873047,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
363,1.021298885345459,1.0355961322784424,1.039952278137207,1.0355432033538818,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
364,0.8608245849609375,0.8752601146697998,0.8795247077941895,0.8751330375671387,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
365,0.5218093395233154,0.5361874103546143,0.5402443408966064,0.5359857082366943,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
366,0.8826339244842529,0.9001381397247314,0.9086425304412842,0.8999898433685303,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
367,0.588843822479248,0.6031553745269775,0.6072092056274414,0.6030008792877197,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
368,0.906278133392334,0.9238576889038086,0.9249002933502197,0.9205877780914307,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
369,0.9058520793914795,0.920196533203125,0.9244105815887451,0.9201016426086426,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
370,0.9291019439697266,0.9435930252075195,0.947812557220459,0.9433486461639404,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
371,1.0198068618774414,1.0371789932250977,1.0383110046386719,1.0370965003967285,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
372,0.9046800136566162,0.9189746379852295,0.9232943058013916,0.9188721179962158,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
373,0.45487427711486816,0.46932077407836914,0.4733421802520752,0.46913766860961914,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
374,0.8282337188720703,0.845940113067627,0.8469371795654297,0.8424351215362549,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
375,0.7719888687133789,0.7862515449523926,0.7904260158538818,0.7862532138824463,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
376,0.850553035736084,0.8681774139404297,0.8769159317016602,0.8678469657897949,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
377,0.806004524230957,0.8203027248382568,0.8243129253387451,0.8200728893280029,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
378,0.5659339427947998,0.583514928817749,0.5917928218841553,0.5801413059234619,1,1,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
379,0.7370119094848633,0.7514839172363281,0.7556698322296143,0.7513947486877441,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
380,0.8379437923431396,0.8523659706115723,0.856666088104248,0.8522248268127441,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
381,0.8051681518554688,0.8195345401763916,0.8238813877105713,0.8193836212158203,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
382,0.9640805721282959,0.981682538986206,0.9907834529876709,0.9815576076507568,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
383,0.8857004642486572,0.903374433517456,0.9120934009552002,0.9031407833099365,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
384,0.5341510772705078,0.5484254360198975,0.5524983406066895,0.5483262538909912,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
385,0.7914559841156006,0.8093068599700928,0.8101115226745605,0.8056845664978027,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
386,0.6489560604095459,0.6631786823272705,0.6674051284790039,0.6631910800933838,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
387,0.730565071105957,0.7448248863220215,0.7489442825317383,0.7448456287384033,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
388,0.4620046615600586,0.47634339332580566,0.48053598403930664,0.4762840270996094,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
389,0.7962162494659424,0.8142368793487549,0.8227107524871826,0.8138902187347412,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
390,0.8030972480773926,0.8174397945404053,0.8217177391052246,0.8172786235809326,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
391,0.9422264099121094,0.9565496444702148,0.9608902931213379,0.9564878940582275,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
392,0.6113176345825195,0.6256053447723389,0.6297593116760254,0.6255338191986084,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
393,0.9417672157287598,0.9561665058135986,0.9604675769805908,0.9560511112213135,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
394,0.645582914352417,0.6633121967315674,0.6641197204589844,0.659808874130249,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
395,0.6600534915924072,0.6742658615112305,0.6785025596618652,0.6745941638946533,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
396,0.6701297760009766,0.6878328323364258,0.688485860824585,0.6878352165222168,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
397,0.8824505805969238,0.8968114852905273,0.9011058807373047,0.8967711925506592,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
398,0.8506205081939697,0.8650188446044922,0.8692750930786133,0.865128755569458,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
399,0.9896092414855957,1.0039646625518799,1.0082027912139893,1.0039753913879395,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
400,0.4986555576324463,0.5130205154418945,0.5172016620635986,0.5130319595336914,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
401,0.8963704109191895,0.914240837097168,0.9149327278137207,0.9106714725494385,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
402,0.8715214729309082,0.8858513832092285,0.8901748657226562,0.8858621120452881,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
403,0.9801607131958008,0.9981632232666016,1.0065841674804688,1.0078682899475098,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
404,0.9647252559661865,0.9790914058685303,0.983299732208252,0.9790709018707275,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
405,0.5721840858459473,0.590031623840332,0.590595006942749,0.5956344604492188,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
406,0.7979941368103027,0.8123774528503418,0.8167710304260254,0.8218536376953125,0,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
407,0.6461343765258789,0.6604275703430176,0.6645855903625488,0.6603965759277344,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
408,0.7249600887298584,0.7392086982727051,0.7432982921600342,0.7391295433044434,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
409,0.8049678802490234,0.8232483863830566,0.8236818313598633,0.8192543983459473,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
410,0.869652271270752,0.8839199542999268,0.8882145881652832,0.8839175701141357,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
411,0.9122142791748047,0.9265334606170654,0.9308915138244629,0.9265477657318115,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
412,0.5111367702484131,0.5254487991333008,0.5296542644500732,0.5253829956054688,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
413,1.043802261352539,1.0580568313598633,1.0624504089355469,1.057969570159912,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
414,0.9671428203582764,0.9854300022125244,0.9938046932220459,0.9851067066192627,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
415,0.9426121711730957,0.9569120407104492,0.9612150192260742,0.9567983150482178,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
416,0.941084623336792,0.9553954601287842,0.9596998691558838,0.9553775787353516,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
417,0.9297497272491455,0.9441020488739014,0.9483606815338135,0.9440202713012695,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
418,0.8724853992462158,0.8908827304840088,0.8912363052368164,0.8867771625518799,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
419,0.9194755554199219,0.9338302612304688,0.9381241798400879,0.9338600635528564,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
420,0.8159923553466797,0.8303799629211426,0.8346247673034668,0.8304135799407959,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
421,0.9875736236572266,1.0058841705322266,1.014329433441162,1.005739688873291,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
422,0.9213993549346924,0.9396612644195557,0.9400296211242676,0.9356679916381836,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
423,0.8916614055633545,0.9100096225738525,0.9188120365142822,0.9059233665466309,1,1,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
424,0.7277712821960449,0.7420032024383545,0.7461767196655273,0.7420828342437744,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
425,0.8481626510620117,0.8625426292419434,0.866776704788208,0.8624238967895508,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
426,0.7693641185760498,0.7837965488433838,0.7879836559295654,0.7837841510772705,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
427,1.0110900402069092,1.0255119800567627,1.0297415256500244,1.0254485607147217,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
428,0.7131953239440918,0.7274866104125977,0.7315866947174072,0.7274599075317383,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
429,0.9978113174438477,1.0162816047668457,1.0164103507995605,1.012101173400879,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
430,0.4654977321624756,0.48390936851501465,0.4839940071105957,0.4796450138092041,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
431,0.8641133308410645,0.8784205913543701,0.8827006816864014,0.8784122467041016,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
432,0.5068264007568359,0.5211772918701172,0.5252969264984131,0.5209965705871582,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
433,0.43134140968322754,0.44571614265441895,0.449815034866333,0.44560694694519043,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
434,0.7601358890533447,0.7788288593292236,0.7788326740264893,0.774489164352417,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
435,0.8864800930023193,0.9008572101593018,0.9051189422607422,0.9008462429046631,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
436,0.824601411819458,0.8390152454376221,0.8433518409729004,0.8388705253601074,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
437,0.2949066162109375,0.3092012405395508,0.3135359287261963,0.30913591384887695,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
438,0.6466495990753174,0.665212869644165,0.6650640964508057,0.6608798503875732,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
439,0.7021043300628662,0.7163019180297852,0.7204816341400146,0.7163591384887695,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
440,0.44326019287109375,0.45762038230895996,0.46165037155151367,0.4575371742248535,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
441,0.8885629177093506,0.9029150009155273,0.9072270393371582,0.9029257297515869,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
442,0.3935527801513672,0.40785932540893555,0.4120197296142578,0.407850980758667,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
443,0.5897362232208252,0.6082994937896729,0.6080532073974609,0.603999137878418,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
444,0.7602109909057617,0.7786178588867188,0.7869677543640137,0.7786498069763184,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
445,0.7967770099639893,0.8154780864715576,0.8153290748596191,0.8109617233276367,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
446,0.7587571144104004,0.7729344367980957,0.7771036624908447,0.7728967666625977,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
447,0.8279950618743896,0.846876859664917,0.8465878963470459,0.8466842174530029,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
448,0.8834035396575928,0.8977103233337402,0.9020745754241943,0.8977115154266357,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
449,0.4882669448852539,0.5026147365570068,0.5067105293273926,0.5025842189788818,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
450,0.8861668109893799,0.9051206111907959,0.9048275947570801,0.9005577564239502,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
451,0.9376533031463623,0.9564168453216553,0.9562058448791504,0.9564793109893799,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
452,0.8513367176055908,0.8702704906463623,0.8698995113372803,0.8700931072235107,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
453,0.8208448886871338,0.8351917266845703,0.8395733833312988,0.835066556930542,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
454,0.8437349796295166,0.8599803447723389,0.8626198768615723,0.8580214977264404,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
455,0.7376067638397217,0.7519087791442871,0.756112813949585,0.7518184185028076,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
456,0.860389232635498,0.8747823238372803,0.8791239261627197,0.8746433258056641,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
457,0.6008338928222656,0.6195435523986816,0.6191763877868652,0.6149070262908936,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
458,0.7985522747039795,0.8129477500915527,0.8172643184661865,0.8128185272216797,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
459,0.5708093643188477,0.5850892066955566,0.5892908573150635,0.5850949287414551,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
460,0.756765604019165,0.7711117267608643,0.7752959728240967,0.7709527015686035,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
461,0.9301283359527588,0.9492919445037842,0.9578649997711182,0.9489753246307373,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
462,0.6451883316040039,0.6595156192779541,0.6636431217193604,0.6593780517578125,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
463,0.7694668769836426,0.7839057445526123,0.7881639003753662,0.7838013172149658,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
464,0.6682806015014648,0.6873292922973633,0.6867189407348633,0.6825351715087891,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
465,0.9851996898651123,0.9995090961456299,1.0037734508514404,0.9994301795959473,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
466,0.6565396785736084,0.6756179332733154,0.675072193145752,0.670753002166748,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
467,0.5331723690032959,0.5475995540618896,0.5516417026519775,0.5474593639373779,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
468,0.22700858116149902,0.24148249626159668,0.24543142318725586,0.2413339614868164,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
469,0.3399927616119385,0.3544270992279053,0.35834622383117676,0.35431361198425293,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
470,0.9409620761871338,0.9604003429412842,0.9687693119049072,0.9551863670349121,1,1,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
471,0.9123184680938721,0.9267547130584717,0.9309651851654053,0.9265859127044678,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
472,0.9119906425476074,0.9314708709716797,0.930715799331665,0.931178092956543,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
473,0.9619660377502441,0.9762907028198242,0.980602502822876,0.9762282371520996,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
474,0.8486909866333008,0.8681831359863281,0.8766632080078125,0.8678245544433594,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
475,0.6559548377990723,0.6701784133911133,0.67425537109375,0.6701428890228271,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
476,0.8715581893920898,0.8912010192871094,0.8903143405914307,0.8858270645141602,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
477,0.7240328788757324,0.7382054328918457,0.7424092292785645,0.7381820678710938,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
478,0.5769102573394775,0.5912117958068848,0.5954432487487793,0.5911037921905518,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
479,0.4978139400482178,0.512136697769165,0.51617431640625,0.5120856761932373,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
480,0.8513925075531006,0.8658251762390137,0.8700072765350342,0.8656606674194336,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
481,0.9871001243591309,1.0065770149230957,1.0149664878845215,1.006256103515625,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
482,0.7018928527832031,0.7162928581237793,0.7205033302307129,0.7161321640014648,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
483,0.7363331317901611,0.7555644512176514,0.7547063827514648,0.7555935382843018,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
484,0.7242233753204346,0.7384889125823975,0.7426869869232178,0.7382431030273438,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
485,0.5109741687774658,0.525374174118042,0.5294284820556641,0.5252370834350586,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
486,0.8389565944671631,0.853379487991333,0.857640266418457,0.8533570766448975,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
487,0.9163281917572021,0.9359281063079834,0.9350466728210449,0.9357874393463135,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
488,0.9177348613739014,0.937269926071167,0.9457089900970459,0.9370896816253662,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
489,0.6823184490203857,0.6965749263763428,0.7006585597991943,0.6966826915740967,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
490,0.8959531784057617,0.9103291034698486,0.9146342277526855,0.9102602005004883,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
491,0.8745105266571045,0.8888416290283203,0.8932068347930908,0.8889369964599609,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
492,0.5675106048583984,0.587186336517334,0.5858876705169678,0.5817248821258545,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
493,0.8734102249145508,0.8876159191131592,0.8921594619750977,0.8876171112060547,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
494,0.38532257080078125,0.3996849060058594,0.4039034843444824,0.39963746070861816,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
495,0.9197146892547607,0.9340863227844238,0.938391923904419,0.934018611907959,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
496,0.8951578140258789,0.909517765045166,0.9138534069061279,0.90948486328125,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
497,0.6799545288085938,0.6942832469940186,0.6983633041381836,0.694237232208252,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
498,0.6934595108032227,0.7129244804382324,0.7214550971984863,0.7129092216491699,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
499,0.5679140090942383,0.5823302268981934,0.586578369140625,0.5824170112609863,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
500,0.9205441474914551,0.9349749088287354,0.939176082611084,0.9348921775817871,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
501,0.8250226974487305,0.8392388820648193,0.8433644771575928,0.8392469882965088,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
502,0.5927679538726807,0.607062816619873,0.611269474029541,0.6070959568023682,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
503,0.5214626789093018,0.5357816219329834,0.5399274826049805,0.5357623100280762,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
504,0.9417500495910645,0.9616289138793945,0.9604911804199219,0.955986738204956,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
505,0.7267827987670898,0.7410457134246826,0.7451910972595215,0.7410461902618408,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
506,0.9049923419952393,0.9193239212036133,0.9236929416656494,0.9192657470703125,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
507,0.7016239166259766,0.7158951759338379,0.7200655937194824,0.715904951095581,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
508,0.8595037460327148,0.8737404346466064,0.8782961368560791,0.8737132549285889,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
509,0.8167102336883545,0.8309621810913086,0.8353631496429443,0.8308718204498291,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
510,0.906574010848999,0.9209890365600586,0.9252710342407227,0.9207766056060791,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
511,0.8627166748046875,0.8770990371704102,0.8813965320587158,0.8770120143890381,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
512,0.544635534286499,0.5589895248413086,0.5631649494171143,0.5589289665222168,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
513,0.7729573249816895,0.7872095108032227,0.791377067565918,0.787095308303833,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
514,0.9079246520996094,0.9279775619506836,0.9367976188659668,0.9278106689453125,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
515,0.5449948310852051,0.5648956298828125,0.563361406326294,0.5593702793121338,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
516,0.2047417163848877,0.21908807754516602,0.22318482398986816,0.21906042098999023,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
517,0.8635568618774414,0.877948522567749,0.8826045989990234,0.8778691291809082,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
518,0.8172526359558105,0.8316876888275146,0.835949182510376,0.831580400466919,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
519,0.8849155902862549,0.8992676734924316,0.9035377502441406,0.8992061614990234,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
520,0.7720162868499756,0.7863450050354004,0.7904915809631348,0.7862100601196289,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
521,0.8385388851165771,0.8528892993927002,0.8572187423706055,0.8526756763458252,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
522,0.023796558380126953,0.03820514678955078,0.04234910011291504,0.03810882568359375,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
523,0.8617932796478271,0.8820960521697998,0.8906915187835693,0.8821003437042236,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
524,0.7481753826141357,0.7681128978729248,0.766545295715332,0.7678930759429932,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
525,0.9978277683258057,1.0179407596588135,1.0266740322113037,1.0177032947540283,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
526,0.7244527339935303,0.7444479465484619,0.7532474994659424,0.7441604137420654,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
527,0.6797583103179932,0.6939935684204102,0.698265552520752,0.6939330101013184,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
528,0.678835391998291,0.6931877136230469,0.6973593235015869,0.6929540634155273,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
529,0.9298703670501709,0.9500186443328857,0.9484536647796631,0.9499075412750244,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
530,0.7690372467041016,0.7833068370819092,0.7874851226806641,0.7832291126251221,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
531,0.9065313339233398,0.9209177494049072,0.9251899719238281,0.9208323955535889,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
532,0.6577696800231934,0.6720521450042725,0.6763474941253662,0.6720871925354004,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
533,0.7254819869995117,0.739797830581665,0.7438762187957764,0.7396254539489746,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
534,0.7257401943206787,0.7402141094207764,0.7444560527801514,0.7400727272033691,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
535,0.5212368965148926,0.5355441570281982,0.5396950244903564,0.5354568958282471,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
536,0.023752450942993164,0.03822636604309082,0.04230856895446777,0.03806257247924805,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
537,0.8845081329345703,0.8989195823669434,0.903181791305542,0.8988766670227051,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
538,0.7945611476898193,0.8090183734893799,0.8133671283721924,0.8088939189910889,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
539,0.7928385734558105,0.8117389678955078,0.8203945159912109,0.8116335868835449,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
540,0.9731924533843994,0.9874756336212158,0.9916861057281494,0.987468957901001,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
541,0.8833401203155518,0.8977582454681396,0.9019880294799805,0.8975236415863037,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
542,0.3178844451904297,0.33226895332336426,0.3363802433013916,0.3321197032928467,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
543,0.769561767578125,0.7901473045349121,0.7882721424102783,0.7837958335876465,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
544,0.7916398048400879,0.8122692108154297,0.8210382461547852,0.8120617866516113,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
545,0.8583853244781494,0.8789365291595459,0.8769855499267578,0.8726067543029785,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
546,0.7486472129821777,0.7628791332244873,0.7671611309051514,0.762861967086792,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
547,0.657210111618042,0.6715087890625,0.6755921840667725,0.671381950378418,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
548,0.7935309410095215,0.8143048286437988,0.8122532367706299,0.8079187870025635,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
549,0.8826901912689209,0.9033377170562744,0.9014222621917725,0.8969342708587646,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
550,0.7916874885559082,0.8059947490692139,0.8101317882537842,0.8058481216430664,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
551,0.40819406509399414,0.42256903648376465,0.4266197681427002,0.4224278926849365,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
552,0.6798906326293945,0.6941812038421631,0.6982786655426025,0.69413161277771,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
553,0.6575987339019775,0.6719036102294922,0.6759724617004395,0.6719260215759277,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
554,0.931499719619751,0.94590163230896,0.9501814842224121,0.9456720352172852,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
555,0.9755325317382812,0.9898922443389893,0.9940958023071289,0.9896962642669678,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
556,0.5215840339660645,0.5358829498291016,0.5399305820465088,0.5358386039733887,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
557,0.7949626445770264,0.8158619403839111,0.8136136531829834,0.8091914653778076,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
558,0.746405839920044,0.767296552658081,0.7648112773895264,0.7605185508728027,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
559,0.9305984973907471,0.9450573921203613,0.9492337703704834,0.944847822189331,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
560,0.9290058612823486,0.9434983730316162,0.9475643634796143,0.9432792663574219,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
561,0.8585331439971924,0.8796699047088623,0.8771970272064209,0.8792307376861572,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
562,0.8167304992675781,0.8311767578125,0.83544921875,0.8309712409973145,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
563,0.7710931301116943,0.7854428291320801,0.7894868850708008,0.7852723598480225,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
564,0.9530692100524902,0.9741320610046387,0.9716036319732666,0.9673097133636475,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
565,0.9050652980804443,0.9262688159942627,0.9236359596252441,0.9193770885467529,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
566,0.8822150230407715,0.8966906070709229,0.9008991718292236,0.8964438438415527,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
567,0.724651575088501,0.7390525341033936,0.7430629730224609,0.7388639450073242,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
568,0.8381330966949463,0.8526749610900879,0.8568756580352783,0.852421760559082,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
569,0.9072084426879883,0.9284148216247559,0.9367752075195312,0.9280233383178711,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
570,0.3846163749694824,0.3989992141723633,0.40311408042907715,0.39878416061401367,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
571,0.632408618927002,0.6447815895080566,0.6508119106292725,0.6465661525726318,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
572,0.8377480506896973,0.8522078990936279,0.8564393520355225,0.8521201610565186,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
573,0.9310109615325928,0.9454240798950195,0.9496252536773682,0.9452633857727051,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
574,1.0427169799804688,1.0571773052215576,1.0613760948181152,1.056926965713501,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
575,0.6567940711975098,0.6711421012878418,0.6752326488494873,0.6709678173065186,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
576,0.8598284721374512,0.8742866516113281,0.8785407543182373,0.8741555213928223,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
577,0.8144388198852539,0.8288946151733398,0.8331313133239746,0.8289957046508789,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
578,0.9963414669036865,1.0106966495513916,1.0149528980255127,1.0105438232421875,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
579,0.8601632118225098,0.8814511299133301,0.8788092136383057,0.8812475204467773,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
580,0.9302389621734619,0.9445950984954834,0.9489350318908691,0.9445590972900391,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
581,0.43041276931762695,0.44470691680908203,0.44890785217285156,0.4447190761566162,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
582,0.6790454387664795,0.6933965682983398,0.697441577911377,0.6932308673858643,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
583,0.8624856472015381,0.8839714527130127,0.8811547756195068,0.8767521381378174,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
584,0.9299740791320801,0.9512877464294434,0.9485974311828613,0.944239616394043,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
585,0.9034852981567383,0.9178566932678223,0.9221045970916748,0.9177179336547852,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
586,0.8130874633789062,0.8273780345916748,0.8314766883850098,0.8272666931152344,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
587,0.859933614730835,0.8813812732696533,0.8786182403564453,0.8811542987823486,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
588,0.812591552734375,0.827040433883667,0.8313047885894775,0.8270282745361328,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
589,0.8587625026702881,0.873143196105957,0.8774795532226562,0.8730916976928711,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
590,0.49762797355651855,0.5190403461456299,0.516122579574585,0.5188558101654053,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
591,0.8364760875701904,0.8551461696624756,0.8552751541137695,0.8576810359954834,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
592,1.0202572345733643,1.0415771007537842,1.0503737926483154,1.0344727039337158,1,1,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
593,0.7473461627960205,0.7684953212738037,0.765636682510376,0.7614939212799072,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
594,0.9507055282592773,0.9651217460632324,0.9693641662597656,0.9649863243103027,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
595,0.8610043525695801,0.8827395439147949,0.8798837661743164,0.8753068447113037,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
596,0.6799502372741699,0.7012186050415039,0.6984162330627441,0.6942915916442871,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
597,0.9535768032073975,0.9749481678009033,0.9722521305084229,0.9747521877288818,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
598,0.9505081176757812,0.9687232971191406,0.9775290489196777,0.9684443473815918,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
599,0.6117119789123535,0.6329846382141113,0.6300995349884033,0.6328811645507812,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
600,0.746734619140625,0.761063814163208,0.7651057243347168,0.7609095573425293,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
601,0.40837550163269043,0.42278099060058594,0.4269251823425293,0.4226088523864746,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
602,0.9286649227142334,0.9503300189971924,0.9473128318786621,0.9429342746734619,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
603,0.4976673126220703,0.5119936466217041,0.5161685943603516,0.5119152069091797,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
604,0.7705304622650146,0.785003662109375,0.7893049716949463,0.784888505935669,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
605,0.18187904357910156,0.196211576461792,0.2003617286682129,0.19625163078308105,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
606,0.815277099609375,0.837000846862793,0.8455543518066406,0.8368473052978516,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
607,0.816657304763794,0.8308439254760742,0.8353211879730225,0.830784797668457,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
608,0.8187103271484375,0.8405399322509766,0.8491382598876953,0.8402509689331055,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
609,0.9300599098205566,0.9547619819641113,0.948721170425415,0.944298267364502,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
610,0.929999589920044,0.9443926811218262,0.9486708641052246,0.9442028999328613,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
611,0.7921593189239502,0.8137233257293701,0.8108432292938232,0.8134720325469971,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
612,0.20467424392700195,0.2191016674041748,0.2231273651123047,0.21901535987854004,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
613,0.4537050724029541,0.46803784370422363,0.47214627265930176,0.46798181533813477,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
614,0.9967663288116455,1.0184929370880127,1.0153584480285645,1.010977029800415,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
615,0.11336946487426758,0.1276390552520752,0.13175320625305176,0.12758350372314453,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
616,0.4749104976654053,0.4892442226409912,0.49340057373046875,0.4891014099121094,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
617,0.9062497615814209,0.9206809997558594,0.9248785972595215,0.9204504489898682,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
618,0.9312725067138672,0.9456431865692139,0.9498906135559082,0.9454762935638428,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
619,0.8835582733154297,0.8979473114013672,0.9022166728973389,0.8978903293609619,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
620,0.7246994972229004,0.7389514446258545,0.7430837154388428,0.738959789276123,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
621,0.6342334747314453,0.6485588550567627,0.6525862216949463,0.6484134197235107,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
622,0.929818868637085,0.9518234729766846,0.9485881328582764,0.9440450668334961,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
623,0.11387062072753906,0.12824130058288574,0.13236665725708008,0.12815499305725098,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
624,0.9723777770996094,0.9867558479309082,0.9909017086029053,0.9866235256195068,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
625,0.8361985683441162,0.8506569862365723,0.8548190593719482,0.8504636287689209,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
626,0.9044668674468994,0.9188640117645264,0.9231033325195312,0.9187703132629395,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
627,0.6560916900634766,0.6703846454620361,0.6744976043701172,0.6702835559844971,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
628,0.8377141952514648,0.8520569801330566,0.8564589023590088,0.8613014221191406,0,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
629,0.7023830413818359,0.7166404724121094,0.7326674461364746,0.7165803909301758,0,1,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
630,0.1586616039276123,0.17308616638183594,0.17725872993469238,0.17304015159606934,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
631,0.7697114944458008,0.7839350700378418,0.788137674331665,0.783771276473999,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
632,0.13677501678466797,0.1511824131011963,0.15527892112731934,0.15112900733947754,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
633,0.8833889961242676,0.9056873321533203,0.9020390510559082,0.9054036140441895,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
634,0.7715201377868652,0.7933926582336426,0.7899699211120605,0.7932534217834473,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
635,0.8587946891784668,0.8731279373168945,0.8774280548095703,0.8730599880218506,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
636,0.5196013450622559,0.5339498519897461,0.5379798412322998,0.5340180397033691,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
637,0.02348947525024414,0.03794503211975098,0.04204440116882324,0.03778886795043945,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
638,0.9270169734954834,0.9413902759552002,0.9456636905670166,0.9413182735443115,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
639,0.8151614665985107,0.8295581340789795,0.83382248878479,0.8294885158538818,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
640,0.6332800388336182,0.6475911140441895,0.6517429351806641,0.6474833488464355,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
641,0.5215969085693359,0.5438680648803711,0.5400269031524658,0.5358085632324219,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
642,0.9285829067230225,0.9510023593902588,0.9471290111541748,0.9428343772888184,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
643,0.18199515342712402,0.19634151458740234,0.2004992961883545,0.19623589515686035,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
644,0.9968194961547852,1.0111916065216064,1.015404224395752,1.011143684387207,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
645,0.7013938426971436,0.7157208919525146,0.7197935581207275,0.7155585289001465,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
646,0.8617055416107178,0.8841121196746826,0.8927900791168213,0.8838603496551514,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
647,0.7932686805725098,0.8155317306518555,0.8119602203369141,0.8074989318847656,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
648,0.8831198215484619,0.8974823951721191,0.9017629623413086,0.897428035736084,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
649,0.8824150562286377,0.9049708843231201,0.9009890556335449,0.8966171741485596,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
650,0.6562998294830322,0.6706435680389404,0.674677848815918,0.6705329418182373,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
651,0.9078323841094971,0.9303061962127686,0.9387962818145752,0.9301064014434814,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
652,0.6567840576171875,0.6790366172790527,0.6752877235412598,0.6709921360015869,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
653,0.7017440795898438,0.7159881591796875,0.7201642990112305,0.7159724235534668,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
654,0.4309375286102295,0.44527316093444824,0.44941091537475586,0.4451932907104492,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
655,0.9067325592041016,0.92112135887146,0.9253804683685303,0.9209980964660645,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
656,0.7242822647094727,0.7385778427124023,0.742645263671875,0.7384672164916992,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
657,0.973834753036499,0.988168478012085,0.9924421310424805,0.9879858493804932,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
658,0.8602297306060791,0.8831202983856201,0.8916337490081787,0.8826634883880615,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
659,0.8595528602600098,0.8739073276519775,0.8782005310058594,0.8737657070159912,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
660,0.8365767002105713,0.8511362075805664,0.8552579879760742,0.8509745597839355,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
661,0.9501380920410156,0.9729790687561035,0.981292724609375,0.9725437164306641,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
662,0.881678581237793,0.896080732345581,0.9003024101257324,0.8959612846374512,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
663,0.8815991878509521,0.9044907093048096,0.9130194187164307,0.9041216373443604,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
664,0.588437557220459,0.6028180122375488,0.6068930625915527,0.6026453971862793,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
665,0.9502341747283936,0.9731872081756592,0.969165563583374,0.9644272327423096,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
666,0.8793971538543701,0.8937530517578125,0.8988287448883057,0.8936116695404053,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
667,0.9029326438903809,0.9174532890319824,0.922175407409668,0.9172248840332031,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
668,0.2259063720703125,0.24053096771240234,0.24437904357910156,0.24027633666992188,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
669,0.9252755641937256,0.9397172927856445,0.9438858032226562,0.9394879341125488,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
670,0.34064435958862305,0.35506749153137207,0.3593616485595703,0.3549525737762451,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
671,0.7231884002685547,0.7375373840332031,0.7418835163116455,0.7373940944671631,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
672,0.9725661277770996,0.986973762512207,0.991114616394043,0.9868061542510986,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
673,0.9270775318145752,0.9500243663787842,0.9458999633789062,0.941333532333374,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
674,0.5872347354888916,0.6100966930389404,0.6183907985687256,0.6100585460662842,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
675,0.6781754493713379,0.6924135684967041,0.6965882778167725,0.6923317909240723,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
676,0.8370904922485352,0.8601188659667969,0.8689079284667969,0.8514299392700195,1,1,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
677,0.8370084762573242,0.8514084815979004,0.8556210994720459,0.8513698577880859,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
678,0.8368308544158936,0.85123610496521,0.8555407524108887,0.851081132888794,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
679,0.7936718463897705,0.8081052303314209,0.8123431205749512,0.8079421520233154,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
680,0.8591327667236328,0.8823261260986328,0.890871524810791,0.8822898864746094,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
681,0.8818817138671875,0.8962810039520264,0.9005429744720459,0.8961420059204102,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
682,0.7235887050628662,0.7380239963531494,0.7423584461212158,0.7378802299499512,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
683,0.542900800704956,0.5660293102264404,0.5614030361175537,0.565871000289917,1,0,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
684,0.815418004989624,0.8298346996307373,0.8342313766479492,0.8298945426940918,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
685,0.5889692306518555,0.6032354831695557,0.6074411869049072,0.6032471656799316,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
686,0.9308040142059326,0.9539544582366943,0.9494445323944092,0.945087194442749,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
687,0.7704470157623291,0.7846686840057373,0.7888708114624023,0.7846400737762451,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
688,0.8607156276702881,0.8840487003326416,0.8926570415496826,0.8838436603546143,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
689,0.22689223289489746,0.2413334846496582,0.24544620513916016,0.24120283126831055,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
690,0.883007287979126,0.8974840641021729,0.9017059803009033,0.8972423076629639,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
691,0.837644100189209,0.8520369529724121,0.8563265800476074,0.8519895076751709,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
692,0.9295730590820312,0.9528279304504395,0.9615592956542969,0.9528341293334961,1,1,1,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
693,0.7904260158538818,0.804767370223999,0.8090791702270508,0.8046092987060547,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
694,0.8341448307037354,0.8485064506530762,0.8528432846069336,0.8484020233154297,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
695,0.9029622077941895,0.9262447357177734,0.9215536117553711,0.917208194732666,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
696,0.8607394695281982,0.8808119297027588,0.8794567584991455,0.8750004768371582,1,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
697,0.24977970123291016,0.26418495178222656,0.2682640552520752,0.2640645503997803,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
698,0.8600411415100098,0.8744614124298096,0.8786654472351074,0.8743607997894287,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
699,0.8372817039489746,0.8516356945037842,0.855736255645752,0.8515784740447998,0,0,0,0,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
700,0.8832676410675049,0.011654853820800781,0.016087055206298828,0.011664867401123047,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
701,0.9503214359283447,0.011657476425170898,0.01601862907409668,0.011530876159667969,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
702,0.635291337966919,0.011561155319213867,0.0157012939453125,0.6503150463104248,1,1,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
703,0.8592936992645264,0.011659860610961914,0.015985488891601562,0.011521100997924805,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
704,0.4304180145263672,0.01164388656616211,0.015750646591186523,0.011544227600097656,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
705,0.8603541851043701,0.01171422004699707,0.015966176986694336,0.011596918106079102,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
706,0.656069278717041,0.011636018753051758,0.015769243240356445,0.011554956436157227,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
707,0.38577795028686523,0.011625528335571289,0.01584768295288086,0.011588573455810547,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
708,0.7887985706329346,0.011758804321289062,0.01609635353088379,0.011702299118041992,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
709,0.7665998935699463,0.011745691299438477,0.016110897064208984,0.011724233627319336,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
710,0.9045753479003906,0.011733770370483398,0.016023635864257812,0.011682748794555664,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
711,0.7227728366851807,0.011704683303833008,0.015886783599853516,0.011576414108276367,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
712,0.9720916748046875,0.011720418930053711,0.015929222106933594,0.011630773544311523,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
713,0.8365225791931152,0.011853694915771484,0.01610851287841797,0.011672496795654297,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
714,0.9479544162750244,0.01185464859008789,0.016167640686035156,0.011664390563964844,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
715,0.9696574211120605,0.011786460876464844,0.016047239303588867,0.011601924896240234,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
716,0.8796489238739014,0.011834144592285156,0.01611924171447754,0.011696815490722656,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
717,0.9262216091156006,0.011840343475341797,0.016062498092651367,0.011671304702758789,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
718,0.9034147262573242,0.01181793212890625,0.016118764877319336,0.011768102645874023,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
719,0.609642505645752,0.011701583862304688,0.015859603881835938,0.011622428894042969,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
720,0.7004168033599854,0.011731863021850586,0.0158536434173584,0.011615276336669922,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
721,0.8580751419067383,0.011848211288452148,0.01622796058654785,0.011681556701660156,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
722,0.9471127986907959,0.011819601058959961,0.016077280044555664,0.011684179306030273,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
723,0.5643935203552246,0.011855125427246094,0.015933513641357422,0.5784990787506104,1,1,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
724,0.790560245513916,0.0119476318359375,0.01616358757019043,0.011847496032714844,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
725,0.792759895324707,0.01190185546875,0.016167163848876953,0.011761903762817383,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
726,0.835362434387207,0.011964082717895508,0.8632102012634277,0.011770963668823242,1,0,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
727,0.5427677631378174,0.011870384216308594,0.015918254852294922,0.011832475662231445,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
728,0.8142974376678467,0.011965751647949219,0.01634955406188965,0.011855125427246094,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
729,0.8357374668121338,0.011918067932128906,0.016239166259765625,0.011797904968261719,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
730,0.7906279563903809,0.8144421577453613,0.8230414390563965,0.8141360282897949,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
731,0.7899901866912842,0.011923551559448242,0.01624894142150879,0.011832475662231445,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
732,0.9029641151428223,0.9173791408538818,0.9215250015258789,0.9172518253326416,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
733,0.7231926918029785,0.7359886169433594,0.7442474365234375,0.011732101440429688,0,0,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
734,0.8615193367004395,0.8758478164672852,0.8801038265228271,0.87581467628479,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
735,0.9042131900787354,0.01200413703918457,0.016400814056396484,0.011884450912475586,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
736,0.8787252902984619,0.89302659034729,0.016295671463012695,0.011962652206420898,0,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
737,0.9031367301940918,0.01206207275390625,0.016316890716552734,0.011901617050170898,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
738,0.9037322998046875,0.011968374252319336,0.01630878448486328,0.011886835098266602,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
739,0.9284303188323975,0.012014389038085938,0.016328096389770508,0.011899232864379883,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
740,0.7909533977508545,0.011887788772583008,0.01609063148498535,0.011787176132202148,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
741,0.8816306591033936,0.012061595916748047,0.016356229782104492,0.011940717697143555,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
742,0.7908251285552979,0.011947154998779297,0.01618671417236328,0.011790752410888672,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
743,0.8603699207305908,0.012030363082885742,0.01641106605529785,0.011924028396606445,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
744,0.7457571029663086,0.011949777603149414,0.7641985416412354,0.7598650455474854,1,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
745,0.9057385921478271,0.012079238891601562,0.016469955444335938,0.012153148651123047,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
746,0.6772341728210449,0.011981964111328125,0.6956686973571777,0.011922836303710938,1,0,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
747,0.8587026596069336,0.0120849609375,0.016388893127441406,0.011927366256713867,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
748,0.9040532112121582,0.012117147445678711,0.016423463821411133,0.011939048767089844,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
749,0.13671064376831055,0.012033462524414062,0.01639389991760254,0.011974811553955078,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
750,0.879840612411499,0.01215672492980957,0.016470670700073242,0.012026548385620117,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
751,0.9500203132629395,0.012134313583374023,0.01640009880065918,0.012002944946289062,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
752,0.835458517074585,0.012124061584472656,0.016403913497924805,0.01204061508178711,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
753,0.8135969638824463,0.012157440185546875,0.0164797306060791,0.012062311172485352,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
754,0.856234073638916,0.012157917022705078,0.8773312568664551,0.8685879707336426,1,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
755,0.878014087677002,0.8990130424499512,0.9074764251708984,0.8987584114074707,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
756,0.5629475116729736,0.012084484100341797,0.01626110076904297,0.5770933628082275,1,1,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
757,0.29334521293640137,0.01211237907409668,0.016179561614990234,0.3164184093475342,1,1,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
758,0.8332548141479492,0.012246370315551758,0.016466856002807617,0.012111186981201172,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
759,0.8344781398773193,0.01226806640625,0.016476154327392578,0.012130975723266602,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
760,0.813086748123169,0.01238393783569336,0.01650214195251465,0.012128591537475586,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
761,0.8814606666564941,0.8995442390441895,0.9134402275085449,0.9046244621276855,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
762,0.8368682861328125,0.012272357940673828,0.016501665115356445,0.012145042419433594,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
763,0.588151216506958,0.012250185012817383,0.016254663467407227,0.012213468551635742,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
764,1.0199849605560303,0.012205839157104492,0.016360759735107422,0.012058258056640625,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
765,0.9478459358215332,0.01232147216796875,0.01650404930114746,0.012091398239135742,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
766,0.927487850189209,0.012304544448852539,0.016547679901123047,0.012161731719970703,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
767,0.8583569526672363,0.012295007705688477,0.8830089569091797,0.8712525367736816,1,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
768,0.904238224029541,0.012328386306762695,0.9227550029754639,0.9183712005615234,1,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
769,0.9278521537780762,0.01235055923461914,0.016621112823486328,0.012206554412841797,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
770,0.950824499130249,0.012297630310058594,0.016613245010375977,0.012190818786621094,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
771,0.9294416904449463,0.012351274490356445,0.016604185104370117,0.01214909553527832,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
772,0.9708032608032227,0.012319326400756836,0.016499042510986328,0.012196063995361328,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
773,0.6780481338500977,0.012302398681640625,0.016344785690307617,0.012166023254394531,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
774,0.9281444549560547,0.012357473373413086,0.016475439071655273,0.012264013290405273,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
775,0.9719245433807373,0.012325525283813477,0.01655292510986328,0.012163877487182617,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
776,0.9052426815032959,0.01239633560180664,0.01672649383544922,0.01225590705871582,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
777,0.9502964019775391,0.012384891510009766,0.01678180694580078,0.012207984924316406,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
778,0.9728226661682129,0.01237344741821289,0.016569852828979492,0.012257099151611328,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
779,0.945997953414917,0.012402057647705078,0.016623258590698242,0.012272357940673828,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
780,0.8796131610870361,0.012403488159179688,0.016677379608154297,0.012370109558105469,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
781,0.6315009593963623,0.012289762496948242,0.016414880752563477,0.012354135513305664,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
782,0.13533949851989746,0.012394428253173828,0.01669788360595703,0.012343883514404297,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
783,0.9495465755462646,0.012455940246582031,0.01666855812072754,0.012347221374511719,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
784,0.9958932399749756,1.0089337825775146,1.0174634456634521,1.0087125301361084,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
785,0.4758596420288086,0.012352943420410156,0.016455888748168945,0.012259244918823242,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
786,0.6793155670166016,0.012354135513305664,0.016482114791870117,0.012265205383300781,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
787,0.7694005966186523,0.012513160705566406,0.01671147346496582,0.012396812438964844,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
788,0.8593771457672119,0.012536048889160156,0.01674485206604004,0.8821437358856201,1,1,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
789,0.971705436706543,0.012430667877197266,0.016649246215820312,0.01236581802368164,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
790,0.8834326267242432,0.9027674198150635,0.9112884998321533,0.9029300212860107,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
791,0.927588701248169,0.012528419494628906,0.9462103843688965,0.9419569969177246,1,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
792,0.9711787700653076,0.012483835220336914,0.016682863235473633,0.01235055923461914,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
793,0.6327149868011475,0.01241612434387207,0.016556262969970703,0.012319803237915039,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
794,0.9508116245269775,0.01249837875366211,0.016711711883544922,0.012475967407226562,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
795,0.971435546875,0.012541055679321289,0.016678810119628906,0.012361526489257812,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
796,0.4968256950378418,0.5229668617248535,0.01653456687927246,0.012298107147216797,0,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
797,0.9026162624359131,0.012527942657470703,0.01683187484741211,0.012372016906738281,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
798,0.9042153358459473,0.012534141540527344,0.016856670379638672,0.012473344802856445,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
799,0.8364336490631104,0.012579679489135742,0.8549461364746094,0.012584209442138672,1,0,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
800,0.8809504508972168,0.012623310089111328,0.01682305335998535,0.012483596801757812,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
801,0.8807735443115234,0.01261591911315918,0.01685166358947754,0.012475967407226562,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
802,0.9043757915496826,0.012621879577636719,0.01679062843322754,0.9186112880706787,1,1,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
803,0.9722588062286377,0.994063138961792,0.0166778564453125,0.012430667877197266,0,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
804,0.8816800117492676,0.012660980224609375,0.016858339309692383,0.012501239776611328,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
805,0.6797897815704346,0.012486934661865234,0.6983029842376709,0.012429237365722656,1,0,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
806,0.5875539779663086,0.6001248359680176,0.01669144630432129,0.012427091598510742,0,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
807,0.7479541301727295,0.012450218200683594,0.016682863235473633,0.012483835220336914,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
808,0.7234659194946289,0.012480974197387695,0.01677250862121582,0.7376613616943359,1,1,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
809,0.7235965728759766,0.012705087661743164,0.7422256469726562,0.7378842830657959,1,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
810,0.928173303604126,0.012669563293457031,0.017037153244018555,0.012549877166748047,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
811,0.7914764881134033,0.01258707046508789,0.016731977462768555,0.0124664306640625,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
812,0.7692179679870605,0.7835028171539307,0.7876880168914795,0.7833783626556396,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
813,0.9284934997558594,0.012749910354614258,0.01701641082763672,0.012546539306640625,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
814,0.8132896423339844,0.012793302536010742,0.017099380493164062,0.012583255767822266,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
815,0.9720535278320312,0.012719869613647461,0.017067670822143555,0.012552499771118164,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
816,0.860271692276001,0.8848540782928467,0.8819997310638428,0.8844826221466064,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
817,0.7459137439727783,0.012723207473754883,0.01701807975769043,0.0126953125,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
818,0.8589973449707031,0.0127410888671875,0.01703500747680664,0.012619733810424805,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
819,0.8809208869934082,0.012779474258422852,0.01720118522644043,0.012568235397338867,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
820,0.7230575084686279,0.012631416320800781,0.01671910285949707,0.7371447086334229,1,1,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
821,0.9052999019622803,0.012746810913085938,0.017041921615600586,0.01266169548034668,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
822,0.8830797672271729,0.012856721878051758,0.017117023468017578,0.012639522552490234,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
823,0.9524834156036377,0.01280665397644043,0.01701188087463379,0.012661457061767578,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
824,0.9497945308685303,0.012729644775390625,0.016987085342407227,0.012590408325195312,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
825,0.9921314716339111,0.01277780532836914,0.017068147659301758,0.012623310089111328,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
826,0.9014582633972168,0.012807130813598633,0.017120361328125,0.012758970260620117,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
827,0.9051766395568848,0.920527458190918,0.9291620254516602,0.9203567504882812,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
828,0.45226192474365234,0.466472864151001,0.47064852714538574,0.4663524627685547,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
829,0.903822660446167,0.012876033782958984,0.922478437423706,0.012677431106567383,1,0,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
830,0.8581926822662354,0.012849569320678711,0.017160415649414062,0.01269221305847168,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
831,0.8592209815979004,0.01289820671081543,0.017221927642822266,0.012749671936035156,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
832,1.0166337490081787,1.030975580215454,0.017029762268066406,0.012661218643188477,0,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
833,0.9281065464019775,0.012864351272583008,0.017087697982788086,0.012691736221313477,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
834,0.8366818428039551,0.01292276382446289,0.01724720001220703,0.8483719825744629,1,1,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
835,0.8802077770233154,0.01284480094909668,0.8988356590270996,0.01276707649230957,1,0,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
836,0.8355224132537842,0.012907028198242188,0.017218351364135742,0.012718915939331055,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
837,0.8813872337341309,0.012884378433227539,0.017302989959716797,0.012737274169921875,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
838,0.9263627529144287,0.01292562484741211,0.017200708389282227,0.9405767917633057,1,1,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
839,0.5880658626556396,0.01286935806274414,0.01697397232055664,0.602353572845459,1,1,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
840,0.813997745513916,0.828458309173584,0.8327198028564453,0.012824535369873047,0,0,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
841,0.9493410587310791,0.01294088363647461,0.017217159271240234,0.01279902458190918,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
842,0.9031832218170166,0.012974739074707031,0.017203807830810547,0.9150569438934326,1,1,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
843,0.8118343353271484,0.012996435165405273,0.01726531982421875,0.012806892395019531,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
844,0.9693927764892578,0.012949943542480469,0.017156124114990234,0.012862920761108398,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
845,0.9251418113708496,0.012978076934814453,0.943760871887207,0.9393630027770996,1,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
846,0.8341436386108398,0.013013839721679688,0.017297744750976562,0.8475713729858398,1,1,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
847,0.9032614231109619,0.012967109680175781,0.017290830612182617,0.01279902458190918,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
848,0.7220044136047363,0.012962102890014648,0.017005205154418945,0.01280355453491211,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
849,0.7901921272277832,0.8094677925109863,0.8180131912231445,0.8091988563537598,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
850,0.858896017074585,0.012982606887817383,0.017274141311645508,0.012840986251831055,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
851,0.9930493831634521,1.0183675289154053,1.0266735553741455,1.0181095600128174,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
852,0.903855562210083,0.013060331344604492,0.017264842987060547,0.012907028198242188,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
853,0.9245474338531494,0.01301717758178711,0.01732778549194336,0.012997627258300781,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
854,0.3857395648956299,0.4090726375579834,0.41731715202331543,0.4088304042816162,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
855,0.8806571960449219,0.01306605339050293,0.01732468605041504,0.012912511825561523,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
856,0.9049887657165527,0.013101816177368164,0.9236733913421631,0.9192337989807129,1,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
857,0.8366312980651855,0.013205766677856445,0.8694953918457031,0.8607325553894043,1,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
858,0.9485807418823242,0.013081789016723633,0.017332077026367188,0.012988090515136719,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
859,0.9054145812988281,0.013174295425415039,0.017374515533447266,0.01298666000366211,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
860,0.7244939804077148,0.013054370880126953,0.017202138900756836,0.012914180755615234,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
861,0.9725477695465088,0.013097763061523438,0.017193078994750977,0.01291203498840332,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
862,0.8585238456726074,0.013221025466918945,0.017468690872192383,0.013084888458251953,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
863,0.7452421188354492,0.013233661651611328,0.01719832420349121,0.013028621673583984,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
864,0.8806021213531494,0.013245820999145508,0.8992438316345215,0.013027191162109375,1,0,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
865,0.9479484558105469,0.013318538665771484,0.017464160919189453,0.01296687126159668,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
866,0.8807492256164551,0.013242244720458984,0.8994255065917969,0.8950085639953613,1,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
867,0.8558685779571533,0.8738086223602295,0.017484426498413086,0.8735644817352295,0,1,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
868,0.9455945491790771,0.013248682022094727,0.017575502395629883,0.012996196746826172,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
869,0.5847885608673096,0.01318359375,0.603203535079956,0.5989751815795898,1,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
870,0.6140387058258057,0.013123750686645508,0.01727890968322754,0.012983560562133789,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
871,0.5899152755737305,0.013125181198120117,0.6230688095092773,0.6148076057434082,1,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
872,0.87070631980896,0.013417482376098633,0.01752495765686035,0.013232231140136719,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
873,0.9270904064178467,0.01331019401550293,0.01752018928527832,0.013012409210205078,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
874,0.8586666584014893,0.01321554183959961,0.01755499839782715,0.01310110092163086,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
875,0.8587508201599121,0.013277530670166016,0.017496824264526367,0.013132333755493164,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
876,0.9487199783325195,0.013271093368530273,0.017602920532226562,0.013274431228637695,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
877,0.8585629463195801,0.013288021087646484,0.8773033618927002,0.013274431228637695,1,0,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
878,0.02359175682067871,0.03798365592956543,0.05694413185119629,0.04862236976623535,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
879,0.8607277870178223,0.013310670852661133,0.01758575439453125,0.01329350471496582,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
880,0.4071018695831299,0.43084120750427246,0.4391767978668213,0.4305846691131592,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
881,0.8586893081665039,0.8731288909912109,0.8772921562194824,0.8729591369628906,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
882,0.8365373611450195,0.8613448143005371,0.8699588775634766,0.8612608909606934,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
883,0.7920167446136475,0.013286113739013672,0.017612218856811523,0.013336181640625,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
884,0.7688634395599365,0.013244390487670898,0.017464160919189453,0.013176918029785156,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
885,0.7675261497497559,0.013327360153198242,0.017676353454589844,0.781883955001831,1,1,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
886,0.8818566799163818,0.013387918472290039,0.017895221710205078,0.013382434844970703,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
887,0.8324334621429443,0.01338815689086914,0.017735004425048828,0.013412714004516602,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
888,0.8372271060943604,0.01336812973022461,0.017731428146362305,0.013302326202392578,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
889,0.9010360240936279,0.013423919677734375,0.9197602272033691,0.013329505920410156,1,0,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
890,1.0131597518920898,0.013389348983764648,0.01766514778137207,0.013263463973999023,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
891,0.4057927131652832,0.42911529541015625,0.43756532669067383,0.4290804862976074,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
892,0.9935159683227539,0.013362646102905273,0.017926931381225586,0.013326883316040039,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
893,0.8144593238830566,0.013436079025268555,0.017778873443603516,0.013458490371704102,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
894,0.4527132511138916,0.4789893627166748,0.485919713973999,0.47765135765075684,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
895,0.7674949169158936,0.01346278190612793,0.017798900604248047,0.013534069061279297,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
896,0.8812410831451416,0.013484001159667969,0.017728328704833984,0.01340341567993164,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
897,0.9281916618347168,0.013448715209960938,0.01771688461303711,0.013417720794677734,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
898,0.8132765293121338,0.8276636600494385,0.8319988250732422,0.827641487121582,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
899,0.927809476852417,0.013484716415405273,0.01767563819885254,0.013576507568359375,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
900,0.8815128803253174,0.013420820236206055,0.01773357391357422,0.013492822647094727,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
901,0.9946963787078857,0.013477087020874023,0.017718791961669922,0.013523340225219727,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
902,0.8362257480621338,0.0135040283203125,0.017852067947387695,0.01342320442199707,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
903,0.2946593761444092,0.013469696044921875,0.017650842666625977,0.013525009155273438,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
904,0.8376414775848389,0.8520667552947998,0.8563408851623535,0.013438224792480469,0,0,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
905,0.9048407077789307,0.01356649398803711,0.9234275817871094,0.013579368591308594,1,0,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
906,0.4744853973388672,0.013564825057983398,0.017625808715820312,0.013355731964111328,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
907,0.8580682277679443,0.013534069061279297,0.017839431762695312,0.01340341567993164,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
908,0.7458198070526123,0.013375997543334961,0.017573118209838867,0.013365983963012695,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
909,0.6097567081451416,0.013534307479858398,0.6281452178955078,0.6241559982299805,1,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
910,0.768867015838623,0.7955312728881836,0.804323673248291,0.7955989837646484,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
911,0.9487738609313965,0.013457059860229492,0.01779913902282715,0.013528585433959961,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
912,0.814516544342041,0.01362466812133789,0.017901182174682617,0.013511419296264648,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
913,0.9053032398223877,0.013630867004394531,0.017897367477416992,0.013484001159667969,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
914,0.9050352573394775,0.01361227035522461,0.923638105392456,0.01357269287109375,1,0,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
915,0.42960643768310547,0.013649463653564453,0.4613652229309082,0.45369768142700195,1,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
916,0.8141810894012451,0.013603925704956055,0.017946958541870117,0.013719558715820312,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
917,0.31671881675720215,0.013595819473266602,0.3352198600769043,0.33109378814697266,1,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
918,0.9701817035675049,0.013556241989135742,0.017830371856689453,0.013640403747558594,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
919,0.6993353366851807,0.013544321060180664,0.017696619033813477,0.013611555099487305,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
920,0.9033136367797852,0.01363992691040039,0.017899513244628906,0.013628959655761719,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
921,0.8804500102996826,0.013718366622924805,0.0179443359375,0.013722896575927734,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
922,0.949310302734375,0.013693571090698242,0.01819753646850586,0.013635635375976562,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
923,0.9268672466278076,0.013646364212036133,0.0183408260345459,0.013693809509277344,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
924,0.7904379367828369,0.8184287548065186,0.017655134201049805,0.013611555099487305,0,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
925,0.8113963603973389,0.013764381408691406,0.0179595947265625,0.013744115829467773,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
926,1.0168371200561523,0.013626813888549805,0.017871379852294922,0.013629913330078125,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
927,0.7476837635040283,0.7719318866729736,0.7802407741546631,0.7719986438751221,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
928,0.9040007591247559,0.013728618621826172,0.018030881881713867,0.013615846633911133,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
929,0.9949266910552979,1.0093092918395996,1.0134351253509521,1.0092098712921143,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
930,0.7230753898620605,0.01362919807434082,0.017763376235961914,0.013607978820800781,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
931,0.7676486968994141,0.013605594635009766,0.017699241638183594,0.013816356658935547,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
932,0.9269130229949951,0.013758420944213867,0.01802682876586914,0.013790369033813477,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
933,0.8815057277679443,0.013750314712524414,0.018090248107910156,0.013720035552978516,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
934,0.8357143402099609,0.013815164566040039,0.01816391944885254,0.013713836669921875,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
935,0.8142869472503662,0.013818979263305664,0.0181272029876709,0.013861656188964844,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
936,0.9732632637023926,0.013806819915771484,0.017940282821655273,0.013724803924560547,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
937,0.949617862701416,0.9640102386474609,0.01800227165222168,0.013820409774780273,0,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
938,0.9735450744628906,0.013790369033813477,0.018015146255493164,0.9877619743347168,1,1,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
939,0.8175950050354004,0.013878583908081055,0.018171072006225586,0.013787031173706055,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
940,0.7718744277954102,0.013738870620727539,0.017943620681762695,0.013662338256835938,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
941,0.9502882957458496,0.013793468475341797,0.018107891082763672,0.013715267181396484,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
942,0.7273046970367432,0.744727373123169,0.7530257701873779,0.744741678237915,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
943,0.3619251251220703,0.01372528076171875,0.017934799194335938,0.013815641403198242,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
944,0.8593990802764893,0.013871192932128906,0.01820206642150879,0.013899087905883789,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
945,0.9497008323669434,0.013904571533203125,0.0180513858795166,0.013811588287353516,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
946,0.9048349857330322,0.013934850692749023,0.01824641227722168,0.013908147811889648,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
947,0.9319324493408203,0.013932943344116211,0.018097400665283203,0.013882875442504883,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
948,0.9942796230316162,0.013834476470947266,0.018078088760375977,0.013832330703735352,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
949,1.018869400024414,0.013882160186767578,0.018113136291503906,0.013879537582397461,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
950,0.859424352645874,0.013941526412963867,0.018189191818237305,0.013947248458862305,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
951,0.9084148406982422,0.013941049575805664,0.9270336627960205,0.9228384494781494,1,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
952,0.7262554168701172,0.013824224472045898,0.017995595932006836,0.013891935348510742,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
953,0.8818883895874023,0.013980627059936523,0.018405914306640625,0.013988018035888672,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
954,0.861433744430542,0.014028072357177734,0.018288612365722656,0.01398324966430664,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
955,0.8156390190124512,0.01402139663696289,0.018375635147094727,0.01403665542602539,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
956,0.8823986053466797,0.013983964920043945,0.01829981803894043,0.013997316360473633,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
957,0.9748826026916504,0.014016389846801758,0.018245220184326172,0.01397848129272461,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
958,0.9083743095397949,0.014044523239135742,0.018448829650878906,0.014061927795410156,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
959,0.36310458183288574,0.38655734062194824,0.39491963386535645,0.386704683303833,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
960,0.8348536491394043,0.8591856956481934,0.8676314353942871,0.8591585159301758,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
961,0.9259614944458008,0.014063358306884766,0.01827692985534668,0.014034271240234375,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
962,0.8555619716644287,0.014226913452148438,0.018377065658569336,0.013988733291625977,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
963,0.9468703269958496,0.014057636260986328,0.018384695053100586,0.01419377326965332,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
964,0.9256536960601807,0.01415562629699707,0.018337488174438477,0.014144420623779297,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
965,0.9828505516052246,0.014055252075195312,0.01829385757446289,1.0080056190490723,1,1,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
966,0.9387636184692383,0.014094352722167969,0.018357038497924805,0.014046669006347656,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
967,0.6329448223114014,0.014083147048950195,0.0180814266204834,0.014150381088256836,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
968,0.5764868259429932,0.014045238494873047,0.018134355545043945,0.014096260070800781,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
969,0.9720373153686523,0.997614860534668,1.0058650970458984,0.997551441192627,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
970,0.9389674663543701,0.01415705680847168,0.018433809280395508,0.014001846313476562,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
971,0.8921709060668945,0.014171838760375977,0.018470287322998047,0.014192819595336914,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
972,0.8423399925231934,0.014194488525390625,0.018400192260742188,0.014138221740722656,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
973,0.6596288681030273,0.6739482879638672,0.018198013305664062,0.013969659805297852,0,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
974,0.7342226505279541,0.014028549194335938,0.018103837966918945,0.014007568359375,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
975,0.6102492809295654,0.6245806217193604,0.6285848617553711,0.6246209144592285,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
976,0.8250157833099365,0.014101028442382812,0.01855611801147461,0.01398611068725586,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
977,1.0004496574401855,0.014235258102416992,0.01842641830444336,0.014123916625976562,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
978,0.8430485725402832,0.014271020889282227,0.018416643142700195,0.014292240142822266,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
979,0.24874043464660645,0.01419830322265625,0.018252849578857422,0.014194965362548828,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
980,0.8927438259124756,0.014242887496948242,0.018468618392944336,0.014246225357055664,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
981,0.8696112632751465,0.01425790786743164,0.018535852432250977,0.01423501968383789,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
982,0.15866661071777344,0.17301559448242188,0.1772451400756836,0.17305231094360352,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
983,0.9391355514526367,0.014233112335205078,0.018467426300048828,0.014316320419311523,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
984,0.3394181728363037,0.3655388355255127,0.3711116313934326,0.36278557777404785,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
985,0.40665721893310547,0.014224529266357422,0.4383811950683594,0.0142059326171875,1,0,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
986,0.7335186004638672,0.014145135879516602,0.018236637115478516,0.014146804809570312,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
987,0.9698460102081299,0.9954779148101807,1.0037744045257568,0.9955132007598877,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
988,0.9817540645599365,0.014265775680541992,0.01865983009338379,0.014346599578857422,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
989,0.8915731906890869,0.01428842544555664,0.018584251403808594,0.014320611953735352,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
990,0.36194634437561035,0.014262199401855469,0.01841568946838379,0.3903062343597412,1,1,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
991,0.9165163040161133,0.014359474182128906,0.018576383590698242,0.01439213752746582,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
992,0.8868553638458252,0.014341592788696289,0.018537521362304688,0.014242887496948242,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
993,0.9125411510467529,0.9369266033172607,0.9453232288360596,0.9368536472320557,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
994,0.8933539390563965,0.014329671859741211,0.018718957901000977,0.014486074447631836,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
995,0.9617950916290283,0.014309167861938477,0.9804913997650146,0.014394998550415039,1,0,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
996,0.8814074993133545,0.01437830924987793,0.018625497817993164,0.01450967788696289,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
997,0.690352201461792,0.7183964252471924,0.7258045673370361,0.7175257205963135,0,0,0,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
998,0.9826185703277588,0.014343500137329102,0.0185091495513916,0.014386892318725586,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"
999,0.9292879104614258,0.014362335205078125,0.018650293350219727,0.014426469802856445,1,1,1,1,"is_duplicate
0    700
1    300
Name: count, dtype: int64"


==> csvs_final/final_plot_FedGPTCache-vs-GPTCache-dgptcache1705383839.csv <==
AP,F1,Precision,Recall,Accuracy,Threshold,Avg. Time,Hit Rate,Miss Rate,Hit Accuracy,True Hit Rate,False Hit Rate,True Miss Rate,False Miss Rate,Cache Type,Model,Key,Sampling
0.8519888572040724,0.8317446242518288,0.7471127041019514,0.938,0.81025,0.7,0.0006037373542785644,0.7155,0.2845,0.6855,0.7155,0.29375,0.6555,0.0415,GPTCache,paraphrase-albert-small-v2,---,"[0 1]:[2000 2000], Total:4000"
0.9093693180039522,0.8682789387180089,0.8185037627268703,0.9245,0.85975,0.7505744099617004,0.0004900051355361939,0.6625,0.3375,0.71075,0.6625,0.256,0.759,0.0665,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[2000 2000], Total:4000"
0.9236473118612445,0.8770156438026475,0.8454756380510441,0.911,0.87225,0.7961874008178711,0.0007327070832252502,0.662,0.338,0.735,0.662,0.22825,0.808,0.0735,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[2000 2000], Total:4000"


==> csvs_final/final_plot_GPTcache_vs_FedGPTCache_dgptcache_paraphrase-albert-small-v2_20_100.csv <==
Cache Type,Metric,Value,Key
GPTCache,F1,0.8339973439575032,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
GPTCache,Precision,0.7482128673550437,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
GPTCache,Recall,0.942,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
GPTCache,Accuracy,0.8125,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
GPTCache,Threshold,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
GPTCache,Avg. Time,0.0013427739143371583,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
GPTCache,True Hit Rate,0.815,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
GPTCache,False Hit Rate,0.2375,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
GPTCache,True Miss Rate,0.661,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
GPTCache,False Miss Rate,0.049,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
FedGPTCache,F1,0.8642685851318945,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
FedGPTCache,Precision,0.8304147465437788,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
FedGPTCache,Recall,0.901,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
FedGPTCache,Accuracy,0.8585,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
FedGPTCache,Threshold,0.705,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
FedGPTCache,Avg. Time,0.000436055064201355,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
FedGPTCache,True Hit Rate,0.739,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
FedGPTCache,False Hit Rate,0.189,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
FedGPTCache,True Miss Rate,0.789,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
FedGPTCache,False Miss Rate,0.094,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-


==> csvs_final/final_plot_fl_training_dgptcache_multi-qa-mpnet-base-cos-v1_20_50.csv <==
AP,F1,Precision,Recall,Accuracy,True Hit Rate,False Hit Rate,True Miss Rate,False Miss Rate,Threshold,Key
0.8711046251002015,0.8256735340729001,0.7474892395982783,0.9221238938053097,0.8053097345132744,0.7238938053097345,0.28650442477876104,0.6570796460176991,0.04601769911504425,0.7254006862640381,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.8865866572948065,0.8380534503390507,0.7628903413217138,0.929646017699115,0.820353982300885,0.7252212389380531,0.2763274336283186,0.6783185840707965,0.04380530973451328,0.7392617464065552,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.8940016643784002,0.8452646522003651,0.7802321228004493,0.9221238938053097,0.8311946902654868,0.7194690265486726,0.2608407079646018,0.70929203539823,0.049557522123893805,0.7587891817092896,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.8986772418511011,0.8472824963835504,0.794881737107406,0.9070796460176991,0.8365044247787611,0.7061946902654868,0.24690265486725663,0.7358407079646018,0.06415929203539823,0.7712276577949524,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9023543181794293,0.8533658735001017,0.7896123447497178,0.9283185840707965,0.8404867256637168,0.7199115044247788,0.25619469026548675,0.7194690265486726,0.048230088495575224,0.7619271278381348,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9050259125815977,0.8539190006044731,0.7839437661857196,0.9376106194690266,0.8396017699115044,0.7238938053097345,0.26349557522123895,0.7053097345132744,0.04380530973451328,0.7490966320037842,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9071277117777378,0.8574375902620177,0.8032470042520293,0.9194690265486726,0.8471238938053097,0.7115044247787611,0.24446902654867256,0.7415929203539823,0.05796460176991151,0.7687591910362244,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9088386750229575,0.852700817221447,0.7758433079434167,0.9464601769911505,0.8365044247787611,0.7278761061946902,0.27168141592920353,0.6893805309734513,0.03938053097345133,0.7362099289894104,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9107216976119623,0.8600040874718986,0.7990884922142043,0.9309734513274336,0.8484513274336283,0.715929203539823,0.25088495575221237,0.7309734513274336,0.05132743362831858,0.7574549913406372,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9120763388044849,0.8600612870275791,0.7988614800759013,0.9314159292035398,0.8484513274336283,0.7163716814159292,0.25088495575221237,0.7309734513274336,0.05088495575221239,0.756454348564148,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9134261942129189,0.861639076231351,0.8006076718571972,0.9327433628318584,0.8502212389380531,0.7172566371681416,0.2504424778761062,0.7314159292035398,0.050442477876106194,0.7566912174224854,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9146559870789552,0.8589079314467916,0.7813633067440174,0.9535398230088495,0.8433628318584071,0.7278761061946902,0.27101769911504425,0.6938053097345133,0.036283185840707964,0.7290551662445068,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9159123858865315,0.8664713269150272,0.8220810166799047,0.915929203539823,0.8588495575221239,0.7026548672566372,0.23384955752212389,0.7650442477876106,0.06460176991150443,0.7747189402580261,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9167693780594478,0.8682824025289779,0.8289738430583501,0.911504424778761,0.8617256637168141,0.7008849557522124,0.22676991150442477,0.7783185840707965,0.06725663716814159,0.7844796180725098,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9174313677738514,0.8682333193453629,0.8256185155626496,0.9154867256637168,0.8610619469026549,0.7013274336283186,0.23097345132743363,0.7712389380530974,0.06548672566371681,0.7791764736175537,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9180955126791427,0.870020964360587,0.8266932270916335,0.918141592920354,0.8628318584070797,0.7026548672566372,0.23030973451327433,0.7716814159292036,0.06504424778761062,0.7761870622634888,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9186308402960555,0.8721709974853311,0.8284235668789809,0.9207964601769911,0.8650442477876106,0.7030973451327434,0.23053097345132742,0.772566371681416,0.06327433628318584,0.77488112449646,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9193731879391054,0.8640226628895183,0.7960477255779269,0.9446902654867256,0.8513274336283185,0.7207964601769912,0.2584070796460177,0.718141592920354,0.04424778761061947,0.741082489490509,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.919909988635655,0.8727501046462955,0.8280381254964257,0.922566371681416,0.8654867256637168,0.7057522123893806,0.23053097345132742,0.7716814159292036,0.061504424778761065,0.7763444781303406,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9204324980761516,0.8715481171548116,0.8265873015873015,0.9216814159292035,0.8641592920353982,0.7057522123893806,0.23141592920353982,0.7699115044247787,0.061504424778761065,0.7745928764343262,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.921068601627155,0.8709273182957393,0.8247626582278481,0.922566371681416,0.8632743362831858,0.7057522123893806,0.2331858407079646,0.7672566371681416,0.060619469026548675,0.7722135782241821,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9215428019541796,0.872673434856176,0.8358995137763371,0.9128318584070797,0.8668141592920354,0.6964601769911505,0.2234513274336283,0.7876106194690266,0.06902654867256637,0.7831255793571472,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9219816079512848,0.8731264513405108,0.8348809043197416,0.9150442477876106,0.8670353982300885,0.6986725663716814,0.225,0.7836283185840708,0.06769911504424779,0.7805453538894653,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9220880400962874,0.8723809523809524,0.8361054766734279,0.9119469026548672,0.8665929203539823,0.6946902654867256,0.2232300884955752,0.7884955752212389,0.07035398230088495,0.7823724746704102,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9228211700668223,0.874141876430206,0.8248920298390263,0.929646017699115,0.8661504424778761,0.7061946902654868,0.23584070796460177,0.7650442477876106,0.05707964601769912,0.7663593292236328,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.922853997127674,0.8748159057437408,0.8339350180505415,0.9199115044247788,0.8683628318584071,0.7013274336283186,0.22676991150442477,0.781858407079646,0.06327433628318584,0.7794209718704224,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9230269743288123,0.8759493670886076,0.8370967741935483,0.9185840707964602,0.8699115044247787,0.7,0.2243362831858407,0.7871681415929204,0.06415929203539823,0.7803285121917725,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9235411779418696,0.8754478398314015,0.8358148893360161,0.9190265486725664,0.8692477876106195,0.6995575221238938,0.2254424778761062,0.7849557522123893,0.06460176991150443,0.7784501314163208,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9237764938255535,0.8775553213909378,0.8378269617706238,0.9212389380530973,0.8714601769911504,0.7017699115044248,0.22300884955752212,0.7889380530973451,0.06327433628318584,0.781546950340271,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9241864360025924,0.8761190922340204,0.8273692489186001,0.9309734513274336,0.8683628318584071,0.7079646017699115,0.2327433628318584,0.7694690265486726,0.05707964601769912,0.7700651288032532,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9245046188524173,0.8769808173477898,0.8292586750788643,0.9305309734513274,0.8694690265486725,0.7079646017699115,0.23097345132743363,0.7730088495575221,0.05707964601769912,0.7720072269439697,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9249011334610542,0.877542372881356,0.841869918699187,0.9163716814159292,0.8721238938053097,0.697787610619469,0.22035398230088496,0.7942477876106194,0.06725663716814159,0.7858753204345703,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9250953783145014,0.8753900561680882,0.8260698861405575,0.9309734513274336,0.8674778761061946,0.7084070796460177,0.23407079646017698,0.768141592920354,0.05530973451327434,0.7688639163970947,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9254309976679339,0.8778512044340226,0.8469765528589058,0.9110619469026549,0.8732300884955753,0.6938053097345133,0.2157079646017699,0.8035398230088495,0.07123893805309735,0.792782187461853,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9256437023461948,0.8791675514971331,0.8452429563086974,0.915929203539823,0.8741150442477876,0.6982300884955752,0.21814159292035398,0.7986725663716814,0.0668141592920354,0.7869139909744263,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9255965219501633,0.8785442234447736,0.8418491484184915,0.9185840707964602,0.8730088495575221,0.7008849557522124,0.21991150442477875,0.7946902654867256,0.06460176991150443,0.7867144346237183,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9260192680948824,0.8800510421097405,0.8472563472563472,0.9154867256637168,0.8752212389380531,0.697787610619469,0.2161504424778761,0.802212389380531,0.06769911504424779,0.7917814254760742,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9261101250407207,0.880427807486631,0.8521739130434782,0.9106194690265487,0.8763274336283186,0.6929203539823009,0.21261061946902654,0.8101769911504425,0.07168141592920355,0.7976500988006592,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9263433995778732,0.8786469344608879,0.8412955465587044,0.9194690265486726,0.8730088495575221,0.6995575221238938,0.22101769911504424,0.7938053097345132,0.06460176991150443,0.7847633361816406,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9264671831863973,0.8789728478215113,0.8382175832998796,0.9238938053097345,0.8727876106194691,0.7008849557522124,0.2241150442477876,0.7889380530973451,0.061946902654867256,0.7791642546653748,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9266402824157804,0.8784810126582279,0.839516129032258,0.9212389380530973,0.8725663716814159,0.6986725663716814,0.22300884955752212,0.7911504424778761,0.06415929203539823,0.7799842357635498,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9266430089300597,0.8799489144316731,0.8478260869565217,0.9146017699115044,0.8752212389380531,0.6964601769911505,0.21526548672566373,0.8039823008849557,0.06902654867256637,0.792298436164856,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9267015939639748,0.8803056027164685,0.8458401305057096,0.9176991150442478,0.8752212389380531,0.697787610619469,0.2176991150442478,0.8004424778761062,0.06637168141592921,0.7905604839324951,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9271564996483409,0.8799660080730827,0.8463424601552922,0.9163716814159292,0.875,0.6973451327433628,0.21747787610619468,0.8004424778761062,0.06725663716814159,0.788671612739563,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9271141074529827,0.8808864265927978,0.8495684340320592,0.9146017699115044,0.8763274336283186,0.6942477876106194,0.21482300884955752,0.8061946902654867,0.06991150442477877,0.7947558164596558,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9273276388254809,0.8808158062460165,0.8471597874948917,0.9172566371681415,0.8758849557522124,0.6964601769911505,0.2170353982300885,0.8017699115044248,0.06769911504424779,0.786285400390625,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.927845771597744,0.8802891771209864,0.8473188702415063,0.915929203539823,0.8754424778761062,0.6933628318584071,0.2176991150442478,0.8013274336283186,0.06991150442477877,0.789309024810791,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.928122687173371,0.8815084636811656,0.8545907769007063,0.9101769911504425,0.8776548672566372,0.6902654867256637,0.21128318584070796,0.8137168141592921,0.07345132743362832,0.7939680814743042,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9278839117079813,0.8821505376344086,0.8581589958158996,0.9075221238938053,0.8787610619469026,0.6884955752212389,0.206858407079646,0.8216814159292035,0.07610619469026549,0.7993331551551819,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9279370779091313,0.8835324232081911,0.8529654036243822,0.9163716814159292,0.8792035398230088,0.6933628318584071,0.21371681415929203,0.8101769911504425,0.06902654867256637,0.7915594577789307,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.928238159101081,0.8828326180257511,0.8570833333333333,0.9101769911504425,0.8792035398230088,0.6902654867256637,0.2095132743362832,0.8172566371681416,0.07345132743362832,0.7993255853652954,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-


==> csvs_final/final_plot_fl_training_dgptcache_paraphrase-albert-small-v2_20_100.csv <==
F1,Precision,Recall,Accuracy,True Hit Rate,False Hit Rate,True Miss Rate,False Miss Rate,Avg Time,Threshold,Key
0.8193869096934548,0.7702492211838006,0.8752212389380531,0.8070796460176991,0.7128318584070796,0.23738938053097344,0.7185840707964601,0.09380530973451327,0.0005057192481724562,0.75,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8237995824634655,0.7798418972332016,0.8730088495575221,0.8132743362831858,0.7128318584070796,0.23119469026548672,0.7305309734513274,0.09424778761061947,0.000543985852098043,0.74,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.831206257719226,0.7771362586605081,0.893362831858407,0.8185840707964602,0.7243362831858408,0.23827433628318584,0.7199115044247788,0.07920353982300884,0.0005048377323994594,0.72,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8347293156281921,0.7753320683111955,0.9039823008849558,0.8210176991150443,0.7300884955752213,0.2424778761061947,0.7141592920353982,0.07079646017699115,0.0005039801639793194,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8351195383347074,0.7816358024691358,0.8964601769911504,0.8230088495575221,0.7243362831858408,0.23584070796460177,0.7256637168141593,0.07831858407079646,0.0005493508503500339,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8368442792234614,0.7846630518977536,0.8964601769911504,0.8252212389380531,0.7234513274336283,0.23384955752212389,0.7305309734513274,0.07831858407079646,0.0005043226533231482,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8384424192212095,0.7881619937694704,0.8955752212389381,0.827433628318584,0.7230088495575221,0.2316371681415929,0.7353982300884956,0.07831858407079646,0.0005041517515098099,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8414735099337749,0.7904354587869362,0.8995575221238938,0.8305309734513274,0.7265486725663717,0.23185840707964603,0.7353982300884956,0.0743362831858407,0.0005601825967299199,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8436602379975381,0.7865340474368784,0.9097345132743363,0.8314159292035398,0.731858407079646,0.23893805309734514,0.7221238938053097,0.06814159292035399,0.0005056589578105285,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8442707261880271,0.7889273356401384,0.9079646017699115,0.8325221238938053,0.7296460176991151,0.23672566371681417,0.7265486725663717,0.07035398230088495,0.0005045911379620037,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8467627359447941,0.7821522309711286,0.9230088495575222,0.8329646017699115,0.7380530973451327,0.24690265486725663,0.7097345132743362,0.0584070796460177,0.0005052327054791746,0.69,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.840343347639485,0.8158333333333333,0.8663716814159292,0.8353982300884956,0.6946902654867256,0.20818584070796461,0.7809734513274337,0.1079646017699115,0.0005049488713256026,0.73,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8401200171453065,0.8146300914380715,0.8672566371681416,0.8349557522123894,0.6942477876106194,0.20995575221238938,0.7783185840707965,0.1075221238938053,0.0005052325999842281,0.73,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8406357388316151,0.8167779632721202,0.8659292035398231,0.8358407079646017,0.6938053097345133,0.2086283185840708,0.7809734513274337,0.1079646017699115,0.0005045606499224638,0.73,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8409586056644881,0.8283261802575107,0.8539823008849557,0.838495575221239,0.6845132743362832,0.19712389380530973,0.8008849557522124,0.12035398230088495,0.0005048004399358699,0.74,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8437968716520248,0.8180307436643124,0.8712389380530974,0.838716814159292,0.6991150442477876,0.20730088495575222,0.781858407079646,0.10442477876106195,0.0005049098381953957,0.73,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.84590724513785,0.8181066556428276,0.8756637168141593,0.8404867256637168,0.7008849557522124,0.2077433628318584,0.7809734513274337,0.10265486725663717,0.0005051300588962251,0.73,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8465811965811966,0.8185950413223141,0.8765486725663717,0.8411504424778761,0.7017699115044248,0.2077433628318584,0.7805309734513274,0.10221238938053097,0.000504906778841947,0.73,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8465653755617375,0.8197264815582262,0.8752212389380531,0.8413716814159292,0.6995575221238938,0.2075221238938053,0.781858407079646,0.10353982300884956,0.0005541283472449379,0.73,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8495874762005499,0.8139440616132955,0.8884955752212389,0.8426991150442478,0.7097345132743362,0.21415929203539824,0.7694690265486726,0.09247787610619469,0.0005050819004531455,0.72,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8511716276124129,0.8138877674606378,0.8920353982300885,0.8440265486725663,0.7123893805309734,0.21460176991150443,0.7685840707964602,0.08982300884955752,0.000556630423638673,0.72,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8515145096377885,0.8167411621292158,0.8893805309734514,0.8449115044247788,0.7106194690265487,0.21172566371681417,0.7738938053097345,0.0920353982300885,0.00050441722954269,0.72,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8520559559135227,0.8177379983726607,0.8893805309734514,0.845575221238938,0.70929203539823,0.21172566371681417,0.7743362831858407,0.09292035398230089,0.0005049937594253405,0.72,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8525980911983033,0.8187372708757638,0.8893805309734514,0.8462389380530974,0.7079646017699115,0.21150442477876105,0.7756637168141592,0.09336283185840707,0.0005437032311363558,0.72,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8530161427357689,0.8202614379084967,0.8884955752212389,0.8469026548672567,0.7075221238938053,0.20995575221238938,0.7778761061946903,0.09469026548672567,0.0005053789214750307,0.72,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8539373412362404,0.8185876623376623,0.8924778761061947,0.8473451327433629,0.7110619469026549,0.21194690265486726,0.7747787610619469,0.09026548672566372,0.0005048928535090083,0.72,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8524659863945577,0.8203764320785597,0.8871681415929203,0.8464601769911504,0.7057522123893806,0.2095132743362832,0.7787610619469026,0.09646017699115045,0.0005463194003147362,0.72,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8534409515717926,0.8206699346405228,0.8889380530973451,0.8473451327433629,0.7070796460176991,0.21039823008849556,0.7783185840707965,0.09380530973451327,0.000505235923075043,0.72,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8540745420088439,0.8147850542386501,0.8973451327433628,0.8466814159292035,0.7150442477876107,0.2168141592920354,0.765929203539823,0.08539823008849558,0.0005048744446408432,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.852263023057216,0.8234323432343235,0.8831858407079646,0.8469026548672567,0.702212389380531,0.2075221238938053,0.7827433628318584,0.1,0.0005057644000095603,0.72,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8522072936660269,0.8225607245780157,0.8840707964601769,0.8466814159292035,0.702212389380531,0.20818584070796461,0.781858407079646,0.09955752212389381,0.0005044432340470036,0.72,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8531230014922192,0.8231180584121761,0.8853982300884956,0.8475663716814159,0.7035398230088495,0.20907079646017698,0.7809734513274337,0.09734513274336283,0.0005053501213546348,0.72,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8538803129625714,0.8177399756986634,0.893362831858407,0.8471238938053097,0.70929203539823,0.21482300884955752,0.7707964601769911,0.09026548672566372,0.0005387040366113714,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8546069315300084,0.8179611650485437,0.8946902654867257,0.8477876106194691,0.7106194690265487,0.21482300884955752,0.7712389380530974,0.08849557522123894,0.0005057815429383674,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8530391340549542,0.8054245283018868,0.9066371681415929,0.8438053097345133,0.7207964601769912,0.22743362831858407,0.7482300884955753,0.07610619469026549,0.0005046786460201297,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8536125654450262,0.810337972166998,0.9017699115044248,0.845353982300885,0.715929203539823,0.2232300884955752,0.7561946902654867,0.08141592920353982,0.0005047757541183877,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8539991536182818,0.8183292781832928,0.8929203539823009,0.8473451327433629,0.7079646017699115,0.21415929203539824,0.772566371681416,0.09115044247787611,0.0005059154687729557,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.852736108176632,0.8160129397492923,0.8929203539823009,0.8457964601769912,0.7070796460176991,0.2170353982300885,0.7676991150442478,0.09115044247787611,0.0005062139667240919,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8548489330234523,0.8180347755762232,0.8951327433628319,0.8480088495575221,0.70929203539823,0.215929203539823,0.7699115044247787,0.08893805309734513,0.0005051931448742351,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.854584221748401,0.8246913580246914,0.8867256637168142,0.8491150442477876,0.7026548672566372,0.2084070796460177,0.7836283185840708,0.09690265486725663,0.0005054054007066034,0.72,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8539468130012664,0.8163841807909604,0.8951327433628319,0.8469026548672567,0.7088495575221239,0.2172566371681416,0.7676991150442478,0.08893805309734513,0.0005047002197366901,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8552714979928163,0.8184391427416093,0.8955752212389381,0.8484513274336283,0.7088495575221239,0.2168141592920354,0.7690265486725664,0.08849557522123894,0.0005042623102137473,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.856840321897501,0.8216896831844029,0.8951327433628319,0.8504424778761062,0.7075221238938053,0.21460176991150443,0.7738938053097345,0.08938053097345133,0.0005053256992745189,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8562327458059036,0.8231931400571662,0.8920353982300885,0.8502212389380531,0.7053097345132744,0.21305309734513275,0.7769911504424779,0.0915929203539823,0.000544958884737133,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8558711318355235,0.8213995117982099,0.893362831858407,0.8495575221238938,0.7066371681415929,0.2150442477876106,0.772566371681416,0.09070796460176991,0.0005060848409095697,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8556897647806738,0.8210654737698251,0.893362831858407,0.8493362831858408,0.7066371681415929,0.21548672566371682,0.7721238938053098,0.09026548672566372,0.0005491771529206132,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8556876061120543,0.8221859706362153,0.8920353982300885,0.8495575221238938,0.7048672566371681,0.21460176991150443,0.7743362831858407,0.0915929203539823,0.0005048478599143239,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8566567418119949,0.8247338247338247,0.8911504424778761,0.8508849557522123,0.7044247787610619,0.21216814159292036,0.7787610619469026,0.09247787610619469,0.0005048060839155079,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8562340966921118,0.8220684039087948,0.893362831858407,0.85,0.7057522123893806,0.2150442477876106,0.7734513274336283,0.09070796460176991,0.0005046185666480951,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8571428571428572,0.8248772504091653,0.8920353982300885,0.8513274336283185,0.7053097345132744,0.21283185840707963,0.7778761061946903,0.09115044247787611,0.0005043577303928612,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8587187102248621,0.8247758761206194,0.8955752212389381,0.8526548672566372,0.7075221238938053,0.21393805309734512,0.7765486725663717,0.08805309734513274,0.0005050033594654724,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8577476714648602,0.8222402597402597,0.8964601769911504,0.8513274336283185,0.7079646017699115,0.21548672566371682,0.7734513274336283,0.08761061946902655,0.0005058120837253807,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8580521960534692,0.8242967794537301,0.8946902654867257,0.8519911504424779,0.7075221238938053,0.21349557522123894,0.7761061946902655,0.08938053097345133,0.000504869802863197,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8589607635206786,0.824847250509165,0.8960176991150443,0.8528761061946902,0.7079646017699115,0.21327433628318584,0.7769911504424779,0.08849557522123894,0.0005046929933328544,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8573248407643312,0.8240816326530612,0.893362831858407,0.8513274336283185,0.7061946902654868,0.21349557522123894,0.7765486725663717,0.09026548672566372,0.0005507495023507988,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8576278378951835,0.8238891153689359,0.8942477876106195,0.8515486725663717,0.7061946902654868,0.21393805309734512,0.7765486725663717,0.08938053097345133,0.0005065158405135163,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8586564950201313,0.8239121594143961,0.8964601769911504,0.852433628318584,0.7075221238938053,0.21438053097345133,0.7752212389380531,0.08849557522123894,0.0005051507359057401,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8578701739499363,0.823960880195599,0.8946902654867257,0.8517699115044248,0.7066371681415929,0.21393805309734512,0.7761061946902655,0.08938053097345133,0.0005058570245725919,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8561151079136692,0.7806122448979592,0.947787610619469,0.8407079646017699,0.7495575221238938,0.2668141592920354,0.6761061946902654,0.04070796460176991,0.0005438905901613488,0.65,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8587163736496505,0.8236489232019504,0.8969026548672566,0.852433628318584,0.7079646017699115,0.21482300884955752,0.7747787610619469,0.08761061946902655,0.0005057577010804573,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8583527419013339,0.8229801055623224,0.8969026548672566,0.8519911504424779,0.7075221238938053,0.2157079646017699,0.7743362831858407,0.08672566371681416,0.0005053824028082653,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8568,0.7817518248175183,0.947787610619469,0.8415929203539823,0.7486725663716814,0.26570796460176993,0.6792035398230089,0.04070796460176991,0.0005046415645464332,0.65,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8595600676818951,0.8233387358184765,0.8991150442477877,0.8530973451327434,0.7084070796460177,0.2168141592920354,0.7734513274336283,0.08451327433628318,0.0005050969334830225,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8577715543108622,0.782767433369843,0.9486725663716814,0.8426991150442478,0.7491150442477876,0.26747787610619467,0.6765486725663716,0.03938053097345133,0.000505920954510174,0.65,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.857028273511129,0.7836450311697837,0.945575221238938,0.8422566371681416,0.7473451327433628,0.26548672566371684,0.679646017699115,0.0420353982300885,0.0005053193695777285,0.65,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8578873521747846,0.7841700256504214,0.9469026548672567,0.843141592920354,0.7491150442477876,0.26548672566371684,0.6783185840707965,0.0415929203539823,0.0005057410856263827,0.65,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.86155800169348,0.8258928571428571,0.9004424778761062,0.8553097345132743,0.7088495575221239,0.21526548672566373,0.7761061946902655,0.08451327433628318,0.0005058894642686422,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.856685348278623,0.7821637426900585,0.9469026548672567,0.8415929203539823,0.7469026548672566,0.2688053097345133,0.6743362831858407,0.04115044247787611,0.0005047638859369058,0.65,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8599320882852293,0.8262642740619902,0.8964601769911504,0.8539823008849557,0.7057522123893806,0.21415929203539824,0.7778761061946903,0.08805309734513274,0.0005428076317880006,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8573143886331799,0.782608695652174,0.947787610619469,0.8422566371681416,0.7477876106194691,0.2685840707964602,0.6747787610619469,0.04026548672566372,0.0005054755020985561,0.65,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8578284343131375,0.7825611090842758,0.9491150442477876,0.8426991150442478,0.7491150442477876,0.26902654867256637,0.6738938053097345,0.03893805309734513,0.0005067817932736557,0.65,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8606746281164886,0.817349781138082,0.9088495575221239,0.8528761061946902,0.7154867256637168,0.2232300884955752,0.761504424778761,0.07654867256637168,0.0005052715803669617,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8617133235108398,0.8217583299879566,0.9057522123893805,0.8546460176991151,0.7110619469026549,0.22013274336283187,0.768141592920354,0.08053097345132744,0.0005048373631671467,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8607382550335569,0.8181818181818182,0.9079646017699115,0.8530973451327434,0.7132743362831858,0.22300884955752212,0.7628318584070797,0.07787610619469026,0.0005052811804070937,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8606522659889878,0.8253452477660439,0.8991150442477877,0.8544247787610619,0.7057522123893806,0.2170353982300885,0.7747787610619469,0.08539823008849558,0.0005037956005704086,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8604700402286684,0.8250101502233049,0.8991150442477877,0.8542035398230089,0.7057522123893806,0.21747787610619468,0.7743362831858407,0.08495575221238938,0.0005059446381256643,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.861233943988208,0.8216151064684613,0.9048672566371682,0.8542035398230089,0.70929203539823,0.22079646017699114,0.768141592920354,0.08097345132743362,0.0005047054944840153,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8617133235108398,0.8217583299879566,0.9057522123893805,0.8546460176991151,0.7097345132743362,0.22190265486725663,0.7663716814159292,0.08008849557522124,0.000504610812769527,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8623583718002518,0.8200319233838786,0.9092920353982301,0.8548672566371681,0.7128318584070796,0.2232300884955752,0.763716814159292,0.07699115044247788,0.0005051309556032704,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8627697464906767,0.8193394349383207,0.9110619469026549,0.8550884955752213,0.713716814159292,0.2241150442477876,0.7619469026548673,0.07610619469026549,0.0005050815312208327,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8615706806282724,0.8178926441351889,0.9101769911504425,0.8537610619469026,0.7132743362831858,0.225,0.7601769911504425,0.07654867256637168,0.0005057951517864666,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8621123218776194,0.8188694267515924,0.9101769911504425,0.8544247787610619,0.7132743362831858,0.2243362831858407,0.7606194690265486,0.07743362831858407,0.0005052410395799485,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8618090452261307,0.8179650238473768,0.9106194690265487,0.8539823008849557,0.713716814159292,0.22566371681415928,0.7584070796460177,0.07654867256637168,0.0005063491584980383,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8607966457023061,0.8179282868525897,0.9084070796460177,0.8530973451327434,0.7110619469026549,0.2254424778761062,0.7597345132743363,0.07831858407079646,0.0005571874897036932,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8617989417989419,0.8259634888438134,0.9008849557522124,0.8555309734513274,0.7044247787610619,0.21814159292035398,0.7738938053097345,0.08539823008849558,0.0005063473123364744,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8610994544691565,0.8188347964884277,0.9079646017699115,0.8535398230088496,0.7110619469026549,0.2247787610619469,0.7610619469026548,0.07831858407079646,0.0005601244690143956,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8611636210880067,0.819672131147541,0.9070796460176991,0.8537610619469026,0.7097345132743362,0.2245575221238938,0.7619469026548673,0.07920353982300884,0.0005038380095389037,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8618807724601175,0.819888178913738,0.9084070796460177,0.8544247787610619,0.7106194690265487,0.2252212389380531,0.7606194690265486,0.07831858407079646,0.0005037391607740284,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8618714194780395,0.8279657562168773,0.8986725663716815,0.8559734513274336,0.7017699115044248,0.21747787610619468,0.7752212389380531,0.08805309734513274,0.0005047591386643131,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8621054861258208,0.826899634295002,0.9004424778761062,0.8559734513274336,0.7039823008849557,0.21902654867256638,0.772566371681416,0.08539823008849558,0.0005054728119774203,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8622373169178519,0.828641370869033,0.8986725663716815,0.8564159292035398,0.702212389380531,0.2170353982300885,0.7756637168141592,0.08805309734513274,0.0005042141517706677,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8602647615045178,0.8191276510604242,0.9057522123893805,0.8528761061946902,0.7079646017699115,0.225,0.7606194690265486,0.08141592920353982,0.0005046089666079631,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8598564795272267,0.8220338983050848,0.9013274336283186,0.8530973451327434,0.7039823008849557,0.22278761061946903,0.7646017699115044,0.08584070796460178,0.0005045894500428596,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8612984822934233,0.822463768115942,0.9039823008849558,0.8544247787610619,0.7048672566371681,0.2232300884955752,0.7646017699115044,0.084070796460177,0.0005057730505951738,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.86,0.8282786885245902,0.8942477876106195,0.8544247787610619,0.6982300884955752,0.2172566371681416,0.7761061946902655,0.09115044247787611,0.0005067608525267744,0.71,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8617200674536256,0.822866344605475,0.904424778761062,0.8548672566371681,0.7053097345132744,0.2234513274336283,0.7646017699115044,0.0831858407079646,0.0005055417001774881,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8620762265740155,0.8224186420249096,0.9057522123893805,0.8550884955752213,0.7066371681415929,0.2245575221238938,0.7632743362831859,0.08097345132743362,0.0005046661448689689,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8623234239932532,0.8236004832863472,0.9048672566371682,0.8555309734513274,0.7048672566371681,0.2241150442477876,0.7646017699115044,0.08230088495575222,0.0005587760326081672,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8618365627632688,0.822347266881029,0.9053097345132743,0.8548672566371681,0.7048672566371681,0.2252212389380531,0.7628318584070797,0.08185840707964602,0.000504308622495263,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8623660432864046,0.8211284513805522,0.9079646017699115,0.8550884955752213,0.7066371681415929,0.22699115044247786,0.7592920353982301,0.08008849557522124,0.0005482283313717462,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.862662746745065,0.820943245403677,0.9088495575221239,0.8553097345132743,0.7079646017699115,0.22654867256637168,0.7601769911504425,0.07876106194690266,0.000503849561235546,0.7,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-


==> csvs_final/final_plot_fl_training_dgptcache_paraphrase-albert-small-v2_20_50.csv <==
AP,F1,Precision,Recall,Accuracy,True Hit Rate,False Hit Rate,True Miss Rate,False Miss Rate,Threshold,Key
0.8568411872201598,0.830859375,0.7437062937062937,0.9411504424778762,0.8084070796460177,0.7610619469026548,0.27809734513274337,0.6424778761061947,0.04026548672566372,0.7003268003463745,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.8715141028268483,0.8371328814951734,0.7811422000766577,0.9017699115044248,0.8245575221238938,0.7309734513274336,0.23694690265486726,0.7212389380530974,0.07389380530973451,0.7447713613510132,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.8805666703733792,0.8448170108362297,0.7852527556062334,0.9141592920353983,0.8320796460176991,0.7407079646017699,0.23805309734513275,0.7185840707964601,0.06460176991150443,0.7430435419082642,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.8856719466404783,0.8476522452327251,0.7898356897210547,0.9146017699115044,0.8356194690265487,0.7393805309734514,0.23561946902654868,0.7238938053097345,0.06548672566371681,0.7443587779998779,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.89012534649998,0.8499591169255928,0.7898936170212766,0.9199115044247788,0.8376106194690266,0.7429203539823008,0.23871681415929202,0.7185840707964601,0.061061946902654866,0.7411144971847534,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.8931289992916283,0.8521025641025641,0.794263862332696,0.9190265486725664,0.8404867256637168,0.7424778761061946,0.23473451327433628,0.7256637168141593,0.062389380530973454,0.7480982542037964,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.8956672861332431,0.8545603944124898,0.7975460122699386,0.9203539823008849,0.8433628318584071,0.7424778761061946,0.2334070796460177,0.7283185840707964,0.062389380530973454,0.7483675479888916,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.8983201377646521,0.8537549407114624,0.8056537102473498,0.9079646017699115,0.8444690265486726,0.7323008849557522,0.2252212389380531,0.7446902654867257,0.07256637168141593,0.7543313503265381,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.900135466930876,0.8548219121016455,0.807556080283353,0.9079646017699115,0.8457964601769912,0.7314159292035398,0.22566371681415928,0.745575221238938,0.07168141592920355,0.7560267448425293,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9013057528959041,0.8563840653728294,0.7954459203036053,0.9274336283185841,0.8444690265486726,0.7446902654867257,0.24004424778761063,0.7194690265486726,0.05575221238938053,0.7382335662841797,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9025983838639443,0.8568438677270824,0.812946783161239,0.9057522123893805,0.8486725663716814,0.7287610619469026,0.22146017699115045,0.754424778761062,0.07389380530973451,0.7606126070022583,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9038331102756237,0.8566029813142978,0.8150219736316421,0.9026548672566371,0.8488938053097345,0.7265486725663717,0.2188053097345133,0.7584070796460177,0.07743362831858407,0.7629586458206177,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9046272744263779,0.8567906307787139,0.7997698504027618,0.922566371681416,0.8457964601769912,0.738495575221239,0.23694690265486726,0.7265486725663717,0.061061946902654866,0.7393224239349365,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9053254370637537,0.856442720032673,0.7952218430034129,0.9278761061946903,0.8444690265486726,0.7411504424778761,0.2424778761061947,0.7172566371681416,0.05663716814159292,0.7361301183700562,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9060954975438265,0.8581371545547595,0.7984761904761905,0.9274336283185841,0.8466814159292035,0.7420353982300885,0.23938053097345133,0.7221238938053097,0.05707964601769912,0.7422430515289307,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9066408322965498,0.858974358974359,0.8062888198757764,0.9190265486725664,0.8491150442477876,0.7345132743362832,0.23185840707964603,0.7367256637168141,0.06504424778761062,0.7474420070648193,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9071105521689544,0.8577859627583385,0.7978682908260373,0.9274336283185841,0.8462389380530974,0.7415929203539823,0.24048672566371682,0.7207964601769912,0.05663716814159292,0.7355231046676636,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9077023399096069,0.8607224890373772,0.8149466192170819,0.9119469026548672,0.852433628318584,0.7296460176991151,0.22300884955752212,0.7517699115044247,0.07256637168141593,0.754822850227356,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9079696682163656,0.8618530884808014,0.8155608214849921,0.9137168141592921,0.8535398230088496,0.7296460176991151,0.2245575221238938,0.7522123893805309,0.06902654867256637,0.754118025302887,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9082802595723795,0.8608333333333332,0.8133858267716535,0.9141592920353983,0.852212389380531,0.7296460176991151,0.22721238938053098,0.7464601769911504,0.06946902654867257,0.7526583671569824,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9087385429697998,0.8619670747150696,0.8240516545601292,0.9035398230088496,0.8553097345132743,0.7199115044247788,0.215929203539823,0.7672566371681416,0.08097345132743362,0.7618162631988525,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9095410037261754,0.8618624819326864,0.8079752226093689,0.9234513274336283,0.8519911504424779,0.738495575221239,0.23296460176991152,0.7349557522123894,0.060619469026548675,0.7416579723358154,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9100066599997649,0.8615190935795216,0.8192338387869114,0.9084070796460177,0.8539823008849557,0.7247787610619469,0.21969026548672566,0.7601769911504425,0.07566371681415929,0.7600601315498352,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9106234233652484,0.8615830915872358,0.8102104442712393,0.9199115044247788,0.852212389380531,0.7336283185840708,0.23119469026548672,0.738495575221239,0.06548672566371681,0.7474586367607117,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9109268596226112,0.8618761648374405,0.8100428182172051,0.9207964601769911,0.852433628318584,0.7345132743362832,0.23185840707964603,0.7376106194690265,0.06415929203539823,0.7473232746124268,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9112584008861225,0.8629773330610578,0.80128934395146,0.9349557522123894,0.8515486725663717,0.7442477876106195,0.2418141592920354,0.7194690265486726,0.05265486725663717,0.7345189452171326,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9113997904138924,0.8632268632268632,0.8033536585365854,0.9327433628318584,0.852212389380531,0.7429203539823008,0.23893805309734514,0.7238938053097345,0.05530973451327434,0.7356572151184082,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9114518664951659,0.8634777253130774,0.8054385292991191,0.9305309734513274,0.8528761061946902,0.7389380530973452,0.23849557522123893,0.7269911504424779,0.05707964601769912,0.7406677007675171,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9117461528383068,0.8634972454601101,0.8012116622491481,0.9362831858407079,0.8519911504424779,0.745575221238938,0.2418141592920354,0.7194690265486726,0.05132743362831858,0.7325524091720581,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9122607718208744,0.8646003262642741,0.8018154311649016,0.9380530973451328,0.8530973451327434,0.7460176991150442,0.2420353982300885,0.7194690265486726,0.050442477876106194,0.7303534746170044,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9127067931988111,0.8673152556406541,0.8148580318942046,0.9269911504424779,0.8581858407079646,0.7358407079646018,0.23053097345132742,0.7433628318584071,0.059734513274336286,0.7450835704803467,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9129930595650491,0.8658988070752777,0.8089930822444273,0.9314159292035398,0.8557522123893805,0.7389380530973452,0.23628318584070795,0.7331858407079646,0.05530973451327434,0.7380297780036926,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9130364183417216,0.8650092459420587,0.8074415036440353,0.9314159292035398,0.8546460176991151,0.7389380530973452,0.23672566371681417,0.731858407079646,0.05575221238938053,0.7396777868270874,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9131090078064217,0.8676592224979321,0.8144409937888198,0.9283185840707965,0.8584070796460177,0.7367256637168141,0.23053097345132742,0.7433628318584071,0.058849557522123896,0.7446763515472412,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.913180360484843,0.8662551440329217,0.8096153846153846,0.9314159292035398,0.8561946902654868,0.7389380530973452,0.23561946902654868,0.7331858407079646,0.05663716814159292,0.742380678653717,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9131406513515973,0.8645662847790507,0.8040334855403348,0.9349557522123894,0.8535398230088496,0.7411504424778761,0.240929203539823,0.7238938053097345,0.05309734513274336,0.7413728833198547,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9133715868884675,0.8659666460778258,0.8097805159799769,0.9305309734513274,0.8559734513274336,0.7380530973451327,0.23517699115044247,0.734070796460177,0.05752212389380531,0.7458677291870117,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9136902439783738,0.866885784716516,0.8090490797546013,0.9336283185840708,0.856637168141593,0.7411504424778761,0.23650442477876107,0.7305309734513274,0.05530973451327434,0.7402974367141724,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9139770186613435,0.8664883768771857,0.8096885813148789,0.9318584070796461,0.8564159292035398,0.7389380530973452,0.23561946902654868,0.7323008849557522,0.05752212389380531,0.7429847717285156,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9139553245132819,0.8670256835128417,0.8150311526479751,0.9261061946902654,0.8579646017699115,0.7345132743362832,0.22898230088495575,0.7442477876106195,0.06327433628318584,0.7483044862747192,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.914212522910495,0.866420057542129,0.8089025326170376,0.9327433628318584,0.8561946902654868,0.7389380530973452,0.23694690265486726,0.7300884955752213,0.05707964601769912,0.7392829656600952,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9146563955381549,0.8672053035011396,0.8153486560186989,0.9261061946902654,0.8581858407079646,0.7349557522123894,0.22853982300884956,0.7451327433628319,0.06283185840707965,0.745476245880127,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9143198229481819,0.866420057542129,0.8089025326170376,0.9327433628318584,0.8561946902654868,0.736283185840708,0.23738938053097344,0.7314159292035398,0.05752212389380531,0.7398458123207092,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9141170894105316,0.866412213740458,0.8318403908794788,0.9039823008849558,0.8606194690265486,0.7128318584070796,0.21393805309734512,0.7752212389380531,0.084070796460177,0.7683002948760986,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9144401736309098,0.867089903747696,0.8070911170415555,0.9367256637168142,0.8564159292035398,0.7411504424778761,0.23893805309734514,0.7278761061946902,0.05309734513274336,0.7412817478179932,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.914436349861565,0.8671793805861566,0.817718541748334,0.9230088495575222,0.8586283185840708,0.7292035398230089,0.22831858407079647,0.7486725663716814,0.06548672566371681,0.7506744861602783,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.914884743878487,0.8669421487603306,0.8131782945736434,0.9283185840707965,0.8575221238938053,0.734070796460177,0.2323008849557522,0.7402654867256637,0.061061946902654866,0.747633695602417,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9152181863252054,0.8669527896995709,0.8055450056969237,0.9384955752212389,0.8559734513274336,0.7433628318584071,0.2415929203539823,0.7212389380530974,0.05221238938053097,0.7372312545776367,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9149285341712565,0.8661971830985916,0.8142523364485982,0.9252212389380531,0.8570796460176991,0.731858407079646,0.23075221238938054,0.7429203539823008,0.06371681415929203,0.747522234916687,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.9150182074842031,0.8671068922822948,0.8124516627996906,0.929646017699115,0.8575221238938053,0.7358407079646018,0.2323008849557522,0.7389380530973452,0.060619469026548675,0.7485314607620239,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-
0.915217263854661,0.8683718028696196,0.8191447626520204,0.9238938053097345,0.8599557522123894,0.7314159292035398,0.22654867256637168,0.7504424778761062,0.06504424778761062,0.7504081726074219,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-


==> csvs_final/final_plot_llama2_albert_mpnet_emb_times.csv <==
Model,Cache Size,Avg. Search Time (s),Cosine Similarity Time (s),Embedding Computation Time (s)
llama2,500,0.050587354798232564,0.012306833267211914,0.03828052153102065
llama2,1000,0.056292592186843404,0.018012070655822755,0.03828052153102065
llama2,1500,0.06596070398799087,0.027680182456970216,0.03828052153102065
llama2,2000,0.07440096010676528,0.03612043857574463,0.03828052153102065
llama2,2500,0.08334733118525649,0.04506680965423584,0.03828052153102065
llama2,3000,0.09315045942774916,0.05486993789672852,0.03828052153102065
llama2,3500,0.10218726267329359,0.06390674114227295,0.03828052153102065
llama2,4000,0.11141494383326675,0.0731344223022461,0.03828052153102065
llama2,4500,0.12047399153224136,0.08219347000122071,0.03828052153102065
llama2,5000,0.1301974879693141,0.09191696643829346,0.03828052153102065
llama2,5500,0.13824316133967543,0.09996263980865479,0.03828052153102065
llama2,6000,0.15341776480189467,0.11513724327087402,0.03828052153102065
llama2,6500,0.1567944871377101,0.11851396560668945,0.03828052153102065
llama2,7000,0.16587751974574233,0.12759699821472167,0.03828052153102065
llama2,7500,0.17456878294459488,0.13628826141357422,0.03828052153102065
llama2,8000,0.18387144674769546,0.1455909252166748,0.03828052153102065
llama2,8500,0.193004022736465,0.15472350120544434,0.03828052153102065
llama2,9000,0.20191079248896743,0.16363027095794677,0.03828052153102065
albert,500,0.003443278279979672,0.001890873908996582,0.00155240437098309
albert,1000,0.005147971120555844,0.003595566749572754,0.00155240437098309
albert,1500,0.006812347379405941,0.005259943008422851,0.00155240437098309
albert,2000,0.008417977300365413,0.006865572929382324,0.00155240437098309
albert,2500,0.010058654752452817,0.008506250381469727,0.00155240437098309
albert,3000,0.011759342160900082,0.010206937789916992,0.00155240437098309
albert,3500,0.013416780439098325,0.011864376068115235,0.00155240437098309
albert,4000,0.015168942418773618,0.013616538047790528,0.00155240437098309
albert,4500,0.01698223492213055,0.015429830551147461,0.00155240437098309
albert,5000,0.01860829731531903,0.01705589294433594,0.00155240437098309
albert,5500,0.020149029699047055,0.018596625328063963,0.00155240437098309
albert,6000,0.021937645879466977,0.020385241508483885,0.00155240437098309
albert,6500,0.023556817975719416,0.022004413604736327,0.00155240437098309
albert,7000,0.02501686951227948,0.023464465141296388,0.00155240437098309
albert,7500,0.027831853833873717,0.026279449462890625,0.00155240437098309
albert,8000,0.029148353543956722,0.027595949172973634,0.00155240437098309
albert,8500,0.030635274854381528,0.029082870483398436,0.00155240437098309
albert,9000,0.03203028580256268,0.03047788143157959,0.00155240437098309
mpnet,500,0.004747366272242723,0.0018906593322753906,0.002856706939967333
mpnet,1000,0.006458138786585985,0.0036014318466186523,0.002856706939967333
mpnet,1500,0.00808551248195952,0.005228805541992188,0.002856706939967333
mpnet,2000,0.009834479652674852,0.00697777271270752,0.002856706939967333
mpnet,2500,0.011515545212062061,0.008658838272094727,0.002856706939967333
mpnet,3000,0.013157796226771531,0.0103010892868042,0.002856706939967333
mpnet,3500,0.015334200226100145,0.012477493286132813,0.002856706939967333
mpnet,4000,0.01711137231472319,0.01425466537475586,0.002856706939967333
mpnet,4500,0.018175625168116747,0.015318918228149413,0.002856706939967333
mpnet,5000,0.01992297109249419,0.017066264152526857,0.002856706939967333
mpnet,5500,0.021535586677821336,0.018678879737854003,0.002856706939967333
mpnet,6000,0.02328808244350737,0.020431375503540038,0.002856706939967333
mpnet,6500,0.024982594810755907,0.022125887870788574,0.002856706939967333
mpnet,7000,0.02662608560207671,0.023769378662109375,0.002856706939967333
mpnet,7500,0.02832348283413237,0.025466775894165038,0.002856706939967333
mpnet,8000,0.02992651399257964,0.027069807052612305,0.002856706939967333
mpnet,8500,0.03155670102718657,0.02869999408721924,0.002856706939967333
mpnet,9000,0.033731436096461474,0.03087472915649414,0.002856706939967333


==> csvs_final/final_plot_model_size_overhead_comparison.csv <==
Model,Embeddings Compute Time (s),Model Size (MB),Avg. Embeddings Compute Time (s),Num Queries
albert,0.43508243560791016,43,0.00043508243560791014,2000
MiniLM-L3,0.1620943546295166,61,0.0001620943546295166,2000
MiniLM-L6,0.20955777168273926,80,0.00020955777168273925,2000
mpnet,0.772911787033081,420,0.0007729117870330811,2000


==> csvs_final/final_plot_threshold_variation-dgptcache1705395254.csv <==
AP,F1,Precision,Recall,Accuracy,Threshold,Avg. Time,Cache Type,Model,Key,Sampling
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.0,0.07979977488517762,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6688963210702341,0.5025125628140703,1.0,0.505,0.0,0.0028615522384643553,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6666666666666666,0.5,1.0,0.5,0.0,0.0009707069396972656,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.01,0.07935174226760865,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6688963210702341,0.5025125628140703,1.0,0.505,0.01,0.0006424307823181153,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6666666666666666,0.5,1.0,0.5,0.01,0.001187645196914673,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.02,0.07938870310783386,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6688963210702341,0.5025125628140703,1.0,0.505,0.02,0.0006349015235900878,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6688963210702341,0.5025125628140703,1.0,0.505,0.02,0.0010704362392425536,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.03,0.07981540083885193,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6688963210702341,0.5025125628140703,1.0,0.505,0.03,0.0006422030925750732,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6688963210702341,0.5025125628140703,1.0,0.505,0.03,0.0010686886310577392,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.04,0.07941881775856018,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6688963210702341,0.5025125628140703,1.0,0.505,0.04,0.0006366360187530517,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6711409395973155,0.5050505050505051,1.0,0.51,0.04,0.0010693812370300294,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.05,0.07983256220817565,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6688963210702341,0.5025125628140703,1.0,0.505,0.05,0.0006372785568237305,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6711409395973155,0.5050505050505051,1.0,0.51,0.05,0.0012228786945343018,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.06,0.07941781401634217,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6688963210702341,0.5025125628140703,1.0,0.505,0.06,0.0006401073932647705,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6711409395973155,0.5050505050505051,1.0,0.51,0.06,0.0010688745975494386,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.07,0.07942402243614197,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6711409395973155,0.5050505050505051,1.0,0.51,0.07,0.0006354117393493653,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6711409395973155,0.5050505050505051,1.0,0.51,0.07,0.0010656917095184326,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.08,0.07945198655128478,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6734006734006733,0.5076142131979695,1.0,0.515,0.08,0.0006386101245880127,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6734006734006733,0.5076142131979695,1.0,0.515,0.08,0.0010657894611358642,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.09,0.07943462252616883,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6734006734006733,0.5076142131979695,1.0,0.515,0.09,0.0006377148628234863,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6734006734006733,0.5076142131979695,1.0,0.515,0.09,0.001068640947341919,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.1,0.07982635855674744,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6734006734006733,0.5076142131979695,1.0,0.515,0.1,0.0006368780136108399,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6779661016949152,0.5128205128205128,1.0,0.525,0.1,0.0010666954517364502,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.11,0.07937878131866455,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6779661016949152,0.5128205128205128,1.0,0.525,0.11,0.0006349122524261474,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6779661016949152,0.5128205128205128,1.0,0.525,0.11,0.0010640692710876464,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.12,0.07977008700370788,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6779661016949152,0.5128205128205128,1.0,0.525,0.12,0.0006338703632354736,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6802721088435374,0.5154639175257731,1.0,0.53,0.12,0.0010659682750701904,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.13,0.07936771512031555,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6779661016949152,0.5128205128205128,1.0,0.525,0.13,0.0006388914585113525,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.68259385665529,0.5181347150259067,1.0,0.535,0.13,0.0010681736469268799,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.14,0.07932345986366272,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6779661016949152,0.5128205128205128,1.0,0.525,0.14,0.0006400513648986817,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.68259385665529,0.5181347150259067,1.0,0.535,0.14,0.0010701632499694825,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.15,0.07932345867156983,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6802721088435374,0.5154639175257731,1.0,0.53,0.15,0.0006410169601440429,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.68259385665529,0.5181347150259067,1.0,0.535,0.15,0.0010773324966430664,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.16,0.07957224011421203,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.68259385665529,0.5181347150259067,1.0,0.535,0.16,0.0006418311595916748,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6872852233676976,0.5235602094240838,1.0,0.545,0.16,0.001064831018447876,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.17,0.07982725501060486,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.68259385665529,0.5181347150259067,1.0,0.535,0.17,0.0006350052356719971,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6896551724137931,0.5263157894736842,1.0,0.55,0.17,0.0010653293132781981,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.18,0.07928872704505921,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.68259385665529,0.5181347150259067,1.0,0.535,0.18,0.0006385564804077149,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6896551724137931,0.5263157894736842,1.0,0.55,0.18,0.001062110662460327,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.19,0.07953932285308837,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.68259385665529,0.5181347150259067,1.0,0.535,0.19,0.0006360983848571777,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6896551724137931,0.5263157894736842,1.0,0.55,0.19,0.0010621392726898194,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.2,0.07933174014091492,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6872852233676976,0.5235602094240838,1.0,0.545,0.2,0.000637657642364502,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6896551724137931,0.5263157894736842,1.0,0.55,0.2,0.0010657656192779542,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.21,0.0791741955280304,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6872852233676976,0.5235602094240838,1.0,0.545,0.21,0.0006343865394592285,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6896551724137931,0.5263157894736842,1.0,0.55,0.21,0.0010626530647277832,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.22,0.07964734554290771,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6872852233676976,0.5235602094240838,1.0,0.545,0.22,0.0006346583366394043,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6944444444444444,0.5319148936170213,1.0,0.56,0.22,0.0010648250579833984,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.23,0.0792007577419281,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6872852233676976,0.5235602094240838,1.0,0.545,0.23,0.0006360554695129394,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6944444444444444,0.5319148936170213,1.0,0.56,0.23,0.0010628104209899902,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.24,0.07967696666717529,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6872852233676976,0.5235602094240838,1.0,0.545,0.24,0.0006352841854095459,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6968641114982579,0.5347593582887701,1.0,0.565,0.24,0.0010668540000915527,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.25,0.07923850178718567,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6872852233676976,0.5235602094240838,1.0,0.545,0.25,0.0006359457969665527,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6968641114982579,0.5347593582887701,1.0,0.565,0.25,0.0010627448558807374,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.26,0.07922943830490112,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6896551724137931,0.5263157894736842,1.0,0.55,0.26,0.0006363105773925782,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6968641114982579,0.5347593582887701,1.0,0.565,0.26,0.001063833236694336,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.27,0.07966347813606262,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6896551724137931,0.5263157894736842,1.0,0.55,0.27,0.0006366133689880371,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6968641114982579,0.5347593582887701,1.0,0.565,0.27,0.0010647928714752196,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.28,0.0791864538192749,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6896551724137931,0.5263157894736842,1.0,0.55,0.28,0.0006331992149353027,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6968641114982579,0.5347593582887701,1.0,0.565,0.28,0.001064896583557129,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.29,0.08004653453826904,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6896551724137931,0.5263157894736842,1.0,0.55,0.29,0.00063645601272583,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6993006993006993,0.5376344086021505,1.0,0.57,0.29,0.001063140630722046,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.3,0.07968418836593628,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6896551724137931,0.5263157894736842,1.0,0.55,0.3,0.000639714002609253,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6993006993006993,0.5376344086021505,1.0,0.57,0.3,0.0010683953762054444,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.31,0.07933998107910156,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6896551724137931,0.5263157894736842,1.0,0.55,0.31,0.0006393337249755859,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7017543859649124,0.5405405405405406,1.0,0.575,0.31,0.0010639739036560059,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.32,0.0797993290424347,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6920415224913494,0.5291005291005291,1.0,0.555,0.32,0.0006328332424163819,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7017543859649124,0.5405405405405406,1.0,0.575,0.32,0.0010671520233154297,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.33,0.07936346054077148,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6920415224913494,0.5291005291005291,1.0,0.555,0.33,0.0006377410888671875,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7067137809187279,0.546448087431694,1.0,0.585,0.33,0.001065688133239746,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.34,0.07958868384361267,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6944444444444444,0.5319148936170213,1.0,0.56,0.34,0.0006379354000091553,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7142857142857143,0.5555555555555556,1.0,0.6,0.34,0.0010636806488037109,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.35,0.07918584704399109,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6993006993006993,0.5376344086021505,1.0,0.57,0.35,0.0006357395648956299,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7168458781362006,0.5586592178770949,1.0,0.605,0.35,0.0010647082328796387,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.36,0.07960530519485473,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.704225352112676,0.5434782608695652,1.0,0.58,0.36,0.000635298490524292,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7194244604316548,0.5617977528089888,1.0,0.61,0.36,0.0011249637603759765,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.37,0.0792031192779541,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7092198581560284,0.5494505494505495,1.0,0.59,0.37,0.0006349241733551026,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7194244604316548,0.5617977528089888,1.0,0.61,0.37,0.000984112024307251,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.38,0.07919751405715943,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7092198581560284,0.5494505494505495,1.0,0.59,0.38,0.0006383264064788818,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7220216606498194,0.5649717514124294,1.0,0.615,0.38,0.0009830605983734131,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.39,0.07919924378395081,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7117437722419929,0.5524861878453039,1.0,0.595,0.39,0.0006340718269348144,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7246376811594203,0.5681818181818182,1.0,0.62,0.39,0.0009995603561401367,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.4,0.07920946955680847,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7142857142857143,0.5555555555555556,1.0,0.6,0.4,0.0006373822689056396,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7246376811594203,0.5681818181818182,1.0,0.62,0.4,0.0009849441051483154,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6711409395973155,0.5050505050505051,1.0,0.51,0.41,0.07972150683403015,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7194244604316548,0.5617977528089888,1.0,0.61,0.41,0.0006345927715301514,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7326007326007327,0.5780346820809249,1.0,0.635,0.41,0.000990217924118042,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6711409395973155,0.5050505050505051,1.0,0.51,0.42,0.0791975736618042,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7220216606498194,0.5649717514124294,1.0,0.615,0.42,0.0006359875202178955,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7380073800738007,0.5847953216374269,1.0,0.645,0.42,0.00100882887840271,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6711409395973155,0.5050505050505051,1.0,0.51,0.43,0.07918427348136901,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7299270072992701,0.5747126436781609,1.0,0.63,0.43,0.0006373500823974609,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7462686567164178,0.5952380952380952,1.0,0.66,0.43,0.0010201573371887208,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6711409395973155,0.5050505050505051,1.0,0.51,0.44,0.0791913378238678,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7352941176470588,0.5813953488372093,1.0,0.64,0.44,0.0006335699558258057,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7490636704119851,0.5988023952095808,1.0,0.665,0.44,0.001023629903793335,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6734006734006733,0.5076142131979695,1.0,0.515,0.45,0.07922869920730591,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7407407407407407,0.5882352941176471,1.0,0.65,0.45,0.000637216567993164,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7518796992481204,0.6024096385542169,1.0,0.67,0.45,0.0009835314750671386,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6734006734006733,0.5076142131979695,1.0,0.515,0.46,0.07968756437301636,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7434944237918216,0.591715976331361,1.0,0.655,0.46,0.0006333708763122559,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7604562737642586,0.6134969325153374,1.0,0.685,0.46,0.0010344922542572022,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6779661016949152,0.5128205128205128,1.0,0.525,0.47,0.0791986882686615,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7462686567164178,0.5952380952380952,1.0,0.66,0.47,0.0006326115131378173,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7662835249042146,0.6211180124223602,1.0,0.695,0.47,0.000984954833984375,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.68259385665529,0.5181347150259067,1.0,0.535,0.48,0.0796587860584259,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7518796992481204,0.6024096385542169,1.0,0.67,0.48,0.0006360888481140136,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7692307692307693,0.625,1.0,0.7,0.48,0.0009957420825958251,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.678082191780822,0.515625,0.99,0.53,0.49,0.07952106833457946,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7604562737642586,0.6134969325153374,1.0,0.685,0.49,0.0006341075897216797,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7722007722007722,0.6289308176100629,1.0,0.705,0.49,0.0011940932273864747,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6827586206896552,0.5210526315789473,0.99,0.54,0.5,0.07926072120666504,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7662835249042146,0.6211180124223602,1.0,0.695,0.5,0.000638587474822998,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7782101167315175,0.6369426751592356,1.0,0.715,0.5,0.001179349422454834,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6851211072664359,0.5238095238095238,0.99,0.545,0.51,0.07988684892654419,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7662835249042146,0.6211180124223602,1.0,0.695,0.51,0.0006351017951965332,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7782101167315175,0.6369426751592356,1.0,0.715,0.51,0.0010979783535003662,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6875000000000001,0.526595744680851,0.99,0.55,0.52,0.07949377298355102,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7782101167315175,0.6369426751592356,1.0,0.715,0.52,0.0006460583209991455,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7843137254901961,0.6451612903225806,1.0,0.725,0.52,0.0010072612762451172,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6875000000000001,0.526595744680851,0.99,0.55,0.53,0.07981019020080567,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7782101167315175,0.6369426751592356,1.0,0.715,0.53,0.000634000301361084,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7936507936507937,0.6578947368421053,1.0,0.74,0.53,0.0009693574905395508,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6898954703832753,0.5294117647058824,0.99,0.555,0.54,0.07922311902046203,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7795275590551181,0.6428571428571429,0.99,0.72,0.54,0.0006395542621612549,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7968127490039841,0.6622516556291391,1.0,0.745,0.54,0.0009921133518218995,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6898954703832753,0.5294117647058824,0.99,0.555,0.55,0.07927788257598876,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7857142857142857,0.6513157894736842,0.99,0.73,0.55,0.0006353747844696045,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8,0.6666666666666666,1.0,0.75,0.55,0.001039363145828247,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6947368421052631,0.5351351351351351,0.99,0.565,0.56,0.07919655680656433,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7888446215139443,0.6556291390728477,0.99,0.735,0.56,0.000634690523147583,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8032128514056226,0.6711409395973155,1.0,0.755,0.56,0.0010668909549713134,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6996466431095406,0.5409836065573771,0.99,0.575,0.57,0.07921047449111938,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8081632653061224,0.6827586206896552,0.99,0.765,0.57,0.0006352293491363525,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8016194331983807,0.673469387755102,0.99,0.755,0.57,0.0010623800754547118,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7021276595744681,0.5439560439560439,0.99,0.58,0.58,0.07957434177398681,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8081632653061224,0.6827586206896552,0.99,0.765,0.58,0.0006385898590087891,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8081632653061224,0.6827586206896552,0.99,0.765,0.58,0.0010678303241729737,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7075812274368232,0.5536723163841808,0.98,0.595,0.59,0.07918100833892822,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8114754098360656,0.6875,0.99,0.77,0.59,0.0006343090534210205,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8114754098360656,0.6875,0.99,0.77,0.59,0.0010498154163360595,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7127272727272728,0.56,0.98,0.605,0.6,0.07959303021430969,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8114754098360656,0.6875,0.99,0.77,0.6,0.0006349897384643555,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8148148148148148,0.6923076923076923,0.99,0.775,0.6,0.0010280311107635498,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.717948717948718,0.5664739884393064,0.98,0.615,0.61,0.07918530106544494,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8148148148148148,0.6923076923076923,0.99,0.775,0.61,0.0006358349323272706,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8250000000000001,0.7071428571428572,0.99,0.79,0.61,0.0010796689987182617,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7205882352941176,0.5697674418604651,0.98,0.62,0.62,0.07950233101844788,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8319327731092437,0.717391304347826,0.99,0.8,0.62,0.000636754035949707,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8354430379746836,0.7226277372262774,0.99,0.805,0.62,0.0010564386844635009,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7185185185185184,0.5705882352941176,0.97,0.62,0.63,0.07927874088287354,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8389830508474576,0.7279411764705882,0.99,0.81,0.63,0.000638580322265625,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8340425531914895,0.725925925925926,0.98,0.805,0.63,0.0009738445281982422,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.721189591078067,0.5739644970414202,0.97,0.625,0.64,0.07951013922691345,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8461538461538461,0.7388059701492538,0.99,0.82,0.64,0.0006422829627990722,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8376068376068375,0.7313432835820896,0.98,0.81,0.64,0.0010035979747772218,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7265917602996255,0.5808383233532934,0.97,0.635,0.65,0.07973206281661988,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8461538461538461,0.7388059701492538,0.99,0.82,0.65,0.0006376242637634277,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8412017167381973,0.7368421052631579,0.98,0.815,0.65,0.001050633192062378,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7265917602996255,0.5808383233532934,0.97,0.635,0.66,0.07921898484230042,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8497854077253219,0.7443609022556391,0.99,0.825,0.66,0.0006347358226776123,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8412017167381973,0.7368421052631579,0.98,0.815,0.66,0.001063854694366455,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7293233082706768,0.5843373493975904,0.97,0.64,0.67,0.0791762387752533,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8571428571428572,0.7557251908396947,0.99,0.835,0.67,0.0006367790699005126,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8521739130434782,0.7538461538461538,0.98,0.83,0.67,0.0010655665397644044,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7320754716981132,0.5878787878787879,0.97,0.645,0.68,0.07918937802314759,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8521739130434782,0.7538461538461538,0.98,0.83,0.68,0.000636897087097168,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8471615720524017,0.751937984496124,0.97,0.825,0.68,0.0010711681842803956,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7376425855513308,0.5950920245398773,0.97,0.655,0.69,0.07922552704811096,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8546255506607929,0.7637795275590551,0.97,0.835,0.69,0.0006408953666687012,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8508771929824562,0.7578125,0.97,0.83,0.69,0.0009869706630706787,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7461538461538461,0.60625,0.97,0.67,0.7,0.07968073606491088,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8584070796460176,0.7698412698412699,0.97,0.84,0.7,0.0006358444690704346,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8546255506607929,0.7637795275590551,0.97,0.835,0.7,0.0009882545471191406,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7413127413127413,0.6037735849056604,0.96,0.665,0.71,0.07918839454650879,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8622222222222223,0.776,0.97,0.845,0.71,0.000639585256576538,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8622222222222223,0.776,0.97,0.845,0.71,0.0009907150268554687,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7401574803149605,0.6103896103896104,0.94,0.67,0.72,0.0796607220172882,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8687782805429863,0.7933884297520661,0.96,0.855,0.72,0.0006419980525970459,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8778280542986425,0.8016528925619835,0.97,0.865,0.72,0.001033940315246582,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.744,0.62,0.93,0.68,0.73,0.0791780686378479,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8727272727272728,0.8,0.96,0.86,0.73,0.0006340849399566651,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8858447488584476,0.8151260504201681,0.97,0.875,0.73,0.0010647165775299072,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.728744939271255,0.6122448979591837,0.9,0.665,0.74,0.07919165968894959,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8744186046511627,0.8173913043478261,0.94,0.865,0.74,0.0006376874446868897,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8796296296296298,0.8189655172413793,0.95,0.87,0.74,0.0010648870468139649,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7295081967213116,0.6180555555555556,0.89,0.67,0.75,0.07966367959976196,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8679245283018867,0.8214285714285714,0.92,0.86,0.75,0.0006383776664733887,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8826291079812206,0.831858407079646,0.94,0.875,0.75,0.0010694301128387452,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7272727272727273,0.6197183098591549,0.88,0.67,0.76,0.07918953418731689,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8679245283018867,0.8214285714285714,0.92,0.86,0.76,0.0006379437446594238,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8815165876777251,0.8378378378378378,0.93,0.875,0.76,0.001106903553009033,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7302904564315353,0.624113475177305,0.88,0.675,0.77,0.07960889935493469,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8749999999999999,0.8425925925925926,0.91,0.87,0.77,0.000640016794204712,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8815165876777251,0.8378378378378378,0.93,0.875,0.77,0.001057446002960205,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7280334728033473,0.6258992805755396,0.87,0.675,0.78,0.07919490337371826,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8823529411764707,0.8653846153846154,0.9,0.88,0.78,0.0006352579593658448,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8932038834951457,0.8679245283018868,0.92,0.89,0.78,0.0010825133323669434,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7327586206896552,0.6439393939393939,0.85,0.69,0.79,0.07917994856834412,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8712871287128714,0.8627450980392157,0.88,0.87,0.79,0.0006352365016937256,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.892156862745098,0.875,0.91,0.89,0.79,0.0010811400413513184,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7477477477477475,0.680327868852459,0.83,0.72,0.8,0.07918240547180176,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8585858585858585,0.8673469387755102,0.85,0.86,0.8,0.0006372261047363281,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8855721393034827,0.8811881188118812,0.89,0.885,0.8,0.0010975182056427002,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7488584474885843,0.6890756302521008,0.82,0.725,0.81,0.07951627969741822,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8585858585858585,0.8673469387755102,0.85,0.86,0.81,0.0006404423713684082,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.88,0.88,0.88,0.88,0.81,0.0011315155029296875,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7136150234741785,0.672566371681416,0.76,0.695,0.82,0.07989732384681701,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8571428571428572,0.875,0.84,0.86,0.82,0.0006367707252502441,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.883248730964467,0.8969072164948454,0.87,0.885,0.82,0.0011289083957672118,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6831683168316831,0.6764705882352942,0.69,0.68,0.83,0.07938292503356933,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8556701030927835,0.8829787234042553,0.83,0.86,0.83,0.0006367087364196778,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8923076923076922,0.9157894736842105,0.87,0.895,0.83,0.0011286985874176024,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6733668341708543,0.6767676767676768,0.67,0.675,0.84,0.08000153541564942,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.849740932642487,0.8817204301075269,0.82,0.855,0.84,0.0006354904174804688,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8865979381443299,0.9148936170212766,0.86,0.89,0.84,0.0011267018318176268,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6595744680851063,0.7045454545454546,0.62,0.68,0.85,0.07966184973716736,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8421052631578948,0.8888888888888888,0.8,0.85,0.85,0.0006324887275695801,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8749999999999999,0.9130434782608695,0.84,0.88,0.85,0.0011182904243469238,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6519337016574586,0.7283950617283951,0.59,0.685,0.86,0.07929972529411317,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.8156424581005587,0.9240506329113924,0.73,0.835,0.86,0.0006358444690704346,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8663101604278076,0.9310344827586207,0.81,0.875,0.86,0.0012117624282836914,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6551724137931034,0.7702702702702703,0.57,0.7,0.87,0.07919033885002136,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7674418604651163,0.9166666666666666,0.66,0.8,0.87,0.0006359946727752685,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8663101604278076,0.9310344827586207,0.81,0.875,0.87,0.0011251282691955567,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6265060240963856,0.7878787878787878,0.52,0.69,0.88,0.07916491150856018,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.75,0.9264705882352942,0.63,0.79,0.88,0.0006352734565734864,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8602150537634408,0.9302325581395349,0.8,0.87,0.88,0.0011262381076812744,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.5696202531645569,0.7758620689655172,0.45,0.66,0.89,0.07965494275093078,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.7080745341614907,0.9344262295081968,0.57,0.765,0.89,0.0006341004371643067,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8524590163934427,0.9397590361445783,0.78,0.865,0.89,0.0009531009197235107,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.5298013245033113,0.7843137254901961,0.4,0.645,0.9,0.07920127272605897,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6835443037974683,0.9310344827586207,0.54,0.75,0.9,0.0006346845626831055,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8314606741573033,0.9487179487179487,0.74,0.85,0.9,0.0009718179702758789,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.5,0.7708333333333334,0.37,0.63,0.91,0.07920388460159301,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6442953020134228,0.9795918367346939,0.48,0.735,0.91,0.0006352078914642334,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8114285714285713,0.9466666666666667,0.71,0.835,0.91,0.0009687459468841553,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.4347826086956521,0.7894736842105263,0.3,0.61,0.92,0.07921778202056885,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.6068965517241379,0.9777777777777777,0.44,0.715,0.92,0.0006346642971038818,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7764705882352942,0.9428571428571428,0.66,0.81,0.92,0.0009532546997070312,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.3384615384615385,0.7333333333333333,0.22,0.57,0.93,0.07921207547187806,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.5571428571428572,0.975,0.39,0.69,0.93,0.0006383180618286133,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7515151515151515,0.9538461538461539,0.62,0.795,0.93,0.0009518206119537353,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.2459016393442623,0.6818181818181818,0.15,0.54,0.94,0.07963873028755188,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.47328244274809156,1.0,0.31,0.655,0.94,0.0006314933300018311,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6753246753246753,0.9629629629629629,0.52,0.75,0.94,0.0009622550010681152,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.23333333333333336,0.7,0.14,0.54,0.95,0.07920440912246704,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.3739837398373984,1.0,0.23,0.615,0.95,0.0006341433525085449,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6308724832214765,0.9591836734693877,0.47,0.725,0.95,0.0009790718555450439,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.14159292035398233,0.6153846153846154,0.08,0.515,0.96,0.079656001329422,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.2905982905982906,1.0,0.17,0.585,0.96,0.0006471061706542968,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.536231884057971,0.9736842105263158,0.37,0.68,0.96,0.0009968304634094239,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.11009174311926605,0.6666666666666666,0.06,0.515,0.97,0.07954860687255859,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.19819819819819817,1.0,0.11,0.555,0.97,0.0006384837627410888,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.4251968503937008,1.0,0.27,0.635,0.97,0.0009823381900787354,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.038461538461538464,0.5,0.02,0.5,0.98,0.07928651928901673,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.09523809523809523,1.0,0.05,0.525,0.98,0.0006325292587280273,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.3050847457627119,1.0,0.18,0.59,0.98,0.0010097396373748779,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.0196078431372549,0.5,0.01,0.5,0.99,0.07999200701713562,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.9409600767988001,0.0,0.0,0.0,0.5,0.99,0.0006359791755676269,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.16513761467889906,1.0,0.09,0.545,0.99,0.00106475830078125,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"


==> csvs_final/final_plot_threshold_variation-dgptcache1705395254threshold_variation_FedGPTCache-albert.csv <==
AP,F1,Precision,Recall,Accuracy,Threshold,Avg. Time,Cache Type,Model,Key,Sampling
0.9409600767988,0.6688963210702341,0.5025125628140703,1.0,0.505,0.0,0.0028615522384643,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6688963210702341,0.5025125628140703,1.0,0.505,0.01,0.0006424307823181,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6688963210702341,0.5025125628140703,1.0,0.505,0.02,0.00063490152359,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6688963210702341,0.5025125628140703,1.0,0.505,0.03,0.000642203092575,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6688963210702341,0.5025125628140703,1.0,0.505,0.04,0.000636636018753,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6688963210702341,0.5025125628140703,1.0,0.505,0.05,0.0006372785568237,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6688963210702341,0.5025125628140703,1.0,0.505,0.06,0.0006401073932647,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6711409395973155,0.5050505050505051,1.0,0.51,0.07,0.0006354117393493,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6734006734006733,0.5076142131979695,1.0,0.515,0.08,0.000638610124588,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6734006734006733,0.5076142131979695,1.0,0.515,0.09,0.0006377148628234,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6734006734006733,0.5076142131979695,1.0,0.515,0.1,0.0006368780136108,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6779661016949152,0.5128205128205128,1.0,0.525,0.11,0.0006349122524261,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6779661016949152,0.5128205128205128,1.0,0.525,0.12,0.0006338703632354,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6779661016949152,0.5128205128205128,1.0,0.525,0.13,0.0006388914585113,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6779661016949152,0.5128205128205128,1.0,0.525,0.14,0.0006400513648986,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6802721088435374,0.5154639175257731,1.0,0.53,0.15,0.000641016960144,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.68259385665529,0.5181347150259067,1.0,0.535,0.16,0.0006418311595916,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.68259385665529,0.5181347150259067,1.0,0.535,0.17,0.0006350052356719,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.68259385665529,0.5181347150259067,1.0,0.535,0.18,0.0006385564804077,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.68259385665529,0.5181347150259067,1.0,0.535,0.19,0.0006360983848571,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6872852233676976,0.5235602094240838,1.0,0.545,0.2,0.0006376576423645,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6872852233676976,0.5235602094240838,1.0,0.545,0.21,0.0006343865394592,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6872852233676976,0.5235602094240838,1.0,0.545,0.22,0.0006346583366394,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6872852233676976,0.5235602094240838,1.0,0.545,0.23,0.0006360554695129,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6872852233676976,0.5235602094240838,1.0,0.545,0.24,0.0006352841854095,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6872852233676976,0.5235602094240838,1.0,0.545,0.25,0.0006359457969665,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6896551724137931,0.5263157894736842,1.0,0.55,0.26,0.0006363105773925,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6896551724137931,0.5263157894736842,1.0,0.55,0.27,0.000636613368988,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6896551724137931,0.5263157894736842,1.0,0.55,0.28,0.0006331992149353,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6896551724137931,0.5263157894736842,1.0,0.55,0.29,0.0006364560127258,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6896551724137931,0.5263157894736842,1.0,0.55,0.3,0.0006397140026092,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6896551724137931,0.5263157894736842,1.0,0.55,0.31,0.0006393337249755,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6920415224913494,0.5291005291005291,1.0,0.555,0.32,0.0006328332424163,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6920415224913494,0.5291005291005291,1.0,0.555,0.33,0.0006377410888671,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6944444444444444,0.5319148936170213,1.0,0.56,0.34,0.0006379354000091,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6993006993006993,0.5376344086021505,1.0,0.57,0.35,0.0006357395648956,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.704225352112676,0.5434782608695652,1.0,0.58,0.36,0.0006352984905242,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7092198581560284,0.5494505494505495,1.0,0.59,0.37,0.0006349241733551,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7092198581560284,0.5494505494505495,1.0,0.59,0.38,0.0006383264064788,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7117437722419929,0.5524861878453039,1.0,0.595,0.39,0.0006340718269348,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7142857142857143,0.5555555555555556,1.0,0.6,0.4,0.0006373822689056,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7194244604316548,0.5617977528089888,1.0,0.61,0.41,0.0006345927715301,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7220216606498194,0.5649717514124294,1.0,0.615,0.42,0.0006359875202178,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7299270072992701,0.5747126436781609,1.0,0.63,0.43,0.0006373500823974,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7352941176470588,0.5813953488372093,1.0,0.64,0.44,0.0006335699558258,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7407407407407407,0.5882352941176471,1.0,0.65,0.45,0.0006372165679931,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7434944237918216,0.591715976331361,1.0,0.655,0.46,0.0006333708763122,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7462686567164178,0.5952380952380952,1.0,0.66,0.47,0.0006326115131378,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7518796992481204,0.6024096385542169,1.0,0.67,0.48,0.000636088848114,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7604562737642586,0.6134969325153374,1.0,0.685,0.49,0.0006341075897216,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7662835249042146,0.6211180124223602,1.0,0.695,0.5,0.0006385874748229,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7662835249042146,0.6211180124223602,1.0,0.695,0.51,0.0006351017951965,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7782101167315175,0.6369426751592356,1.0,0.715,0.52,0.0006460583209991,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7782101167315175,0.6369426751592356,1.0,0.715,0.53,0.000634000301361,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7795275590551181,0.6428571428571429,0.99,0.72,0.54,0.0006395542621612,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7857142857142857,0.6513157894736842,0.99,0.73,0.55,0.0006353747844696,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7888446215139443,0.6556291390728477,0.99,0.735,0.56,0.0006346905231475,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8081632653061224,0.6827586206896552,0.99,0.765,0.57,0.0006352293491363,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8081632653061224,0.6827586206896552,0.99,0.765,0.58,0.0006385898590087,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8114754098360656,0.6875,0.99,0.77,0.59,0.000634309053421,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8114754098360656,0.6875,0.99,0.77,0.6,0.0006349897384643,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8148148148148148,0.6923076923076923,0.99,0.775,0.61,0.0006358349323272,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8319327731092437,0.717391304347826,0.99,0.8,0.62,0.0006367540359497,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8389830508474576,0.7279411764705882,0.99,0.81,0.63,0.0006385803222656,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8461538461538461,0.7388059701492538,0.99,0.82,0.64,0.000642282962799,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8461538461538461,0.7388059701492538,0.99,0.82,0.65,0.0006376242637634,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8497854077253219,0.7443609022556391,0.99,0.825,0.66,0.0006347358226776,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8571428571428572,0.7557251908396947,0.99,0.835,0.67,0.0006367790699005,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8521739130434782,0.7538461538461538,0.98,0.83,0.68,0.0006368970870971,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8546255506607929,0.7637795275590551,0.97,0.835,0.69,0.0006408953666687,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8584070796460176,0.7698412698412699,0.97,0.84,0.7,0.0006358444690704,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8622222222222223,0.776,0.97,0.845,0.71,0.0006395852565765,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8687782805429863,0.7933884297520661,0.96,0.855,0.72,0.000641998052597,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8727272727272728,0.8,0.96,0.86,0.73,0.0006340849399566,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8744186046511627,0.8173913043478261,0.94,0.865,0.74,0.0006376874446868,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8679245283018867,0.8214285714285714,0.92,0.86,0.75,0.0006383776664733,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8679245283018867,0.8214285714285714,0.92,0.86,0.76,0.0006379437446594,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8749999999999999,0.8425925925925926,0.91,0.87,0.77,0.0006400167942047,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8823529411764707,0.8653846153846154,0.9,0.88,0.78,0.0006352579593658,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8712871287128714,0.8627450980392157,0.88,0.87,0.79,0.0006352365016937,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8585858585858585,0.8673469387755102,0.85,0.86,0.8,0.0006372261047363,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8585858585858585,0.8673469387755102,0.85,0.86,0.81,0.0006404423713684,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8571428571428572,0.875,0.84,0.86,0.82,0.0006367707252502,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8556701030927835,0.8829787234042553,0.83,0.86,0.83,0.0006367087364196,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.849740932642487,0.8817204301075269,0.82,0.855,0.84,0.0006354904174804,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8421052631578948,0.8888888888888888,0.8,0.85,0.85,0.0006324887275695,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.8156424581005587,0.9240506329113924,0.73,0.835,0.86,0.0006358444690704,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7674418604651163,0.9166666666666666,0.66,0.8,0.87,0.0006359946727752,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.75,0.9264705882352942,0.63,0.79,0.88,0.0006352734565734,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.7080745341614907,0.9344262295081968,0.57,0.765,0.89,0.0006341004371643,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6835443037974683,0.9310344827586208,0.54,0.75,0.9,0.0006346845626831,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6442953020134228,0.979591836734694,0.48,0.735,0.91,0.0006352078914642,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.6068965517241379,0.9777777777777776,0.44,0.715,0.92,0.0006346642971038,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.5571428571428572,0.975,0.39,0.69,0.93,0.0006383180618286,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.4732824427480915,1.0,0.31,0.655,0.94,0.0006314933300018,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.3739837398373984,1.0,0.23,0.615,0.95,0.0006341433525085,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.2905982905982906,1.0,0.17,0.585,0.96,0.0006471061706542,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.1981981981981981,1.0,0.11,0.555,0.97,0.000638483762741,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.0952380952380952,1.0,0.05,0.525,0.98,0.000632529258728,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9409600767988,0.0,0.0,0.0,0.5,0.99,0.0006359791755676,FedGPTCache-albert,albert,15th:tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"


==> csvs_final/final_plot_threshold_variation-dgptcache1705395254threshold_variation_FedGPTCache-mpnet.csv <==
AP,F1,Precision,Recall,Accuracy,Threshold,Avg. Time,Cache Type,Model,Key,Sampling
0.9509581445401124,0.6666666666666666,0.5,1.0,0.5,0.0,0.0009707069396972,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6666666666666666,0.5,1.0,0.5,0.01,0.0011876451969146,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6688963210702341,0.5025125628140703,1.0,0.505,0.02,0.0010704362392425,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6688963210702341,0.5025125628140703,1.0,0.505,0.03,0.0010686886310577,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6711409395973155,0.5050505050505051,1.0,0.51,0.04,0.00106938123703,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6711409395973155,0.5050505050505051,1.0,0.51,0.05,0.0012228786945343,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6711409395973155,0.5050505050505051,1.0,0.51,0.06,0.0010688745975494,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6711409395973155,0.5050505050505051,1.0,0.51,0.07,0.0010656917095184,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6734006734006733,0.5076142131979695,1.0,0.515,0.08,0.0010657894611358,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6734006734006733,0.5076142131979695,1.0,0.515,0.09,0.0010686409473419,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6779661016949152,0.5128205128205128,1.0,0.525,0.1,0.0010666954517364,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6779661016949152,0.5128205128205128,1.0,0.525,0.11,0.0010640692710876,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6802721088435374,0.5154639175257731,1.0,0.53,0.12,0.0010659682750701,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.68259385665529,0.5181347150259067,1.0,0.535,0.13,0.0010681736469268,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.68259385665529,0.5181347150259067,1.0,0.535,0.14,0.0010701632499694,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.68259385665529,0.5181347150259067,1.0,0.535,0.15,0.001077332496643,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6872852233676976,0.5235602094240838,1.0,0.545,0.16,0.0010648310184478,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6896551724137931,0.5263157894736842,1.0,0.55,0.17,0.0010653293132781,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6896551724137931,0.5263157894736842,1.0,0.55,0.18,0.0010621106624603,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6896551724137931,0.5263157894736842,1.0,0.55,0.19,0.0010621392726898,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6896551724137931,0.5263157894736842,1.0,0.55,0.2,0.0010657656192779,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6896551724137931,0.5263157894736842,1.0,0.55,0.21,0.0010626530647277,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6944444444444444,0.5319148936170213,1.0,0.56,0.22,0.0010648250579833,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6944444444444444,0.5319148936170213,1.0,0.56,0.23,0.0010628104209899,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6968641114982579,0.5347593582887701,1.0,0.565,0.24,0.0010668540000915,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6968641114982579,0.5347593582887701,1.0,0.565,0.25,0.0010627448558807,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6968641114982579,0.5347593582887701,1.0,0.565,0.26,0.0010638332366943,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6968641114982579,0.5347593582887701,1.0,0.565,0.27,0.0010647928714752,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6968641114982579,0.5347593582887701,1.0,0.565,0.28,0.0010648965835571,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6993006993006993,0.5376344086021505,1.0,0.57,0.29,0.001063140630722,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6993006993006993,0.5376344086021505,1.0,0.57,0.3,0.0010683953762054,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7017543859649124,0.5405405405405406,1.0,0.575,0.31,0.001063973903656,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7017543859649124,0.5405405405405406,1.0,0.575,0.32,0.0010671520233154,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7067137809187279,0.546448087431694,1.0,0.585,0.33,0.0010656881332397,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7142857142857143,0.5555555555555556,1.0,0.6,0.34,0.0010636806488037,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7168458781362006,0.5586592178770949,1.0,0.605,0.35,0.0010647082328796,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7194244604316548,0.5617977528089888,1.0,0.61,0.36,0.0011249637603759,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7194244604316548,0.5617977528089888,1.0,0.61,0.37,0.0009841120243072,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7220216606498194,0.5649717514124294,1.0,0.615,0.38,0.0009830605983734,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7246376811594203,0.5681818181818182,1.0,0.62,0.39,0.0009995603561401,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7246376811594203,0.5681818181818182,1.0,0.62,0.4,0.0009849441051483,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7326007326007327,0.5780346820809249,1.0,0.635,0.41,0.000990217924118,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7380073800738007,0.5847953216374269,1.0,0.645,0.42,0.0010088288784027,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7462686567164178,0.5952380952380952,1.0,0.66,0.43,0.0010201573371887,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7490636704119851,0.5988023952095808,1.0,0.665,0.44,0.0010236299037933,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7518796992481204,0.6024096385542169,1.0,0.67,0.45,0.0009835314750671,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7604562737642586,0.6134969325153374,1.0,0.685,0.46,0.0010344922542572,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7662835249042146,0.6211180124223602,1.0,0.695,0.47,0.0009849548339843,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7692307692307693,0.625,1.0,0.7,0.48,0.0009957420825958,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7722007722007722,0.6289308176100629,1.0,0.705,0.49,0.0011940932273864,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7782101167315175,0.6369426751592356,1.0,0.715,0.5,0.0011793494224548,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7782101167315175,0.6369426751592356,1.0,0.715,0.51,0.0010979783535003,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7843137254901961,0.6451612903225806,1.0,0.725,0.52,0.0010072612762451,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7936507936507937,0.6578947368421053,1.0,0.74,0.53,0.0009693574905395,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7968127490039841,0.6622516556291391,1.0,0.745,0.54,0.0009921133518218,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8,0.6666666666666666,1.0,0.75,0.55,0.0010393631458282,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8032128514056226,0.6711409395973155,1.0,0.755,0.56,0.0010668909549713,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8016194331983807,0.673469387755102,0.99,0.755,0.57,0.0010623800754547,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8081632653061224,0.6827586206896552,0.99,0.765,0.58,0.0010678303241729,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8114754098360656,0.6875,0.99,0.77,0.59,0.001049815416336,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8148148148148148,0.6923076923076923,0.99,0.775,0.6,0.0010280311107635,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8250000000000001,0.7071428571428572,0.99,0.79,0.61,0.0010796689987182,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8354430379746836,0.7226277372262774,0.99,0.805,0.62,0.0010564386844635,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8340425531914895,0.725925925925926,0.98,0.805,0.63,0.0009738445281982,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8376068376068375,0.7313432835820896,0.98,0.81,0.64,0.0010035979747772,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8412017167381973,0.7368421052631579,0.98,0.815,0.65,0.0010506331920623,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8412017167381973,0.7368421052631579,0.98,0.815,0.66,0.0010638546943664,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8521739130434782,0.7538461538461538,0.98,0.83,0.67,0.0010655665397644,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8471615720524017,0.751937984496124,0.97,0.825,0.68,0.0010711681842803,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8508771929824562,0.7578125,0.97,0.83,0.69,0.0009869706630706,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8546255506607929,0.7637795275590551,0.97,0.835,0.7,0.0009882545471191,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8622222222222223,0.776,0.97,0.845,0.71,0.0009907150268554,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8778280542986425,0.8016528925619835,0.97,0.865,0.72,0.0010339403152465,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8858447488584476,0.8151260504201681,0.97,0.875,0.73,0.0010647165775299,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8796296296296298,0.8189655172413793,0.95,0.87,0.74,0.0010648870468139,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8826291079812206,0.831858407079646,0.94,0.875,0.75,0.0010694301128387,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8815165876777251,0.8378378378378378,0.93,0.875,0.76,0.001106903553009,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8815165876777251,0.8378378378378378,0.93,0.875,0.77,0.0010574460029602,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8932038834951457,0.8679245283018868,0.92,0.89,0.78,0.0010825133323669,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.892156862745098,0.875,0.91,0.89,0.79,0.0010811400413513,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8855721393034827,0.8811881188118812,0.89,0.885,0.8,0.0010975182056427,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.88,0.88,0.88,0.88,0.81,0.0011315155029296,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.883248730964467,0.8969072164948454,0.87,0.885,0.82,0.0011289083957672,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8923076923076922,0.9157894736842104,0.87,0.895,0.83,0.0011286985874176,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8865979381443299,0.9148936170212766,0.86,0.89,0.84,0.0011267018318176,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8749999999999999,0.9130434782608696,0.84,0.88,0.85,0.0011182904243469,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8663101604278076,0.9310344827586208,0.81,0.875,0.86,0.0012117624282836,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8663101604278076,0.9310344827586208,0.81,0.875,0.87,0.0011251282691955,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8602150537634408,0.9302325581395348,0.8,0.87,0.88,0.0011262381076812,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8524590163934427,0.9397590361445785,0.78,0.865,0.89,0.0009531009197235,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8314606741573033,0.9487179487179488,0.74,0.85,0.9,0.0009718179702758,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.8114285714285713,0.9466666666666668,0.71,0.835,0.91,0.0009687459468841,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7764705882352942,0.9428571428571428,0.66,0.81,0.92,0.000953254699707,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.7515151515151515,0.953846153846154,0.62,0.795,0.93,0.0009518206119537,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6753246753246753,0.9629629629629628,0.52,0.75,0.94,0.0009622550010681,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.6308724832214765,0.9591836734693876,0.47,0.725,0.95,0.000979071855545,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.536231884057971,0.9736842105263158,0.37,0.68,0.96,0.0009968304634094,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.4251968503937008,1.0,0.27,0.635,0.97,0.0009823381900787,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.3050847457627119,1.0,0.18,0.59,0.98,0.0010097396373748,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"
0.9509581445401124,0.165137614678899,1.0,0.09,0.545,0.99,0.0010647583007812,FedGPTCache-mpnet,mpnet,15th:tname-multi-qa-mpnet-base-cos-v1-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-128-device-cuda-client_epochs-6-num_rounds-50-loss_type-both-mnr-contrastive-,"[0 1]:[100 100], Total:200"


==> csvs_final/final_plot_threshold_variation-dgptcache1705395254threshold_variation_llama2.csv <==
AP,F1,Precision,Recall,Accuracy,Threshold,Avg. Time,Cache Type,Model,Key,Sampling
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.0,0.0797997748851776,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.01,0.0793517422676086,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.02,0.0793887031078338,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.03,0.0798154008388519,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.04,0.0794188177585601,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.05,0.0798325622081756,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.06,0.0794178140163421,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.07,0.0794240224361419,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.08,0.0794519865512847,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.09,0.0794346225261688,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.1,0.0798263585567474,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.11,0.0793787813186645,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.12,0.0797700870037078,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.13,0.0793677151203155,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.14,0.0793234598636627,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.15,0.0793234586715698,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.16,0.079572240114212,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.17,0.0798272550106048,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.18,0.0792887270450592,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.19,0.0795393228530883,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.2,0.0793317401409149,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6666666666666666,0.5,1.0,0.5,0.21,0.0791741955280304,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.22,0.0796473455429077,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.23,0.0792007577419281,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.24,0.0796769666671752,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.25,0.0792385017871856,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.26,0.0792294383049011,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.27,0.0796634781360626,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.28,0.0791864538192749,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.29,0.080046534538269,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.3,0.0796841883659362,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.31,0.0793399810791015,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.32,0.0797993290424347,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.33,0.0793634605407714,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.34,0.0795886838436126,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.35,0.079185847043991,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.36,0.0796053051948547,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.37,0.0792031192779541,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.38,0.0791975140571594,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.39,0.0791992437839508,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6688963210702341,0.5025125628140703,1.0,0.505,0.4,0.0792094695568084,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6711409395973155,0.5050505050505051,1.0,0.51,0.41,0.0797215068340301,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6711409395973155,0.5050505050505051,1.0,0.51,0.42,0.0791975736618042,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6711409395973155,0.5050505050505051,1.0,0.51,0.43,0.079184273481369,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6711409395973155,0.5050505050505051,1.0,0.51,0.44,0.0791913378238678,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6734006734006733,0.5076142131979695,1.0,0.515,0.45,0.0792286992073059,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6734006734006733,0.5076142131979695,1.0,0.515,0.46,0.0796875643730163,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6779661016949152,0.5128205128205128,1.0,0.525,0.47,0.0791986882686615,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.68259385665529,0.5181347150259067,1.0,0.535,0.48,0.0796587860584259,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.678082191780822,0.515625,0.99,0.53,0.49,0.0795210683345794,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6827586206896552,0.5210526315789473,0.99,0.54,0.5,0.079260721206665,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6851211072664359,0.5238095238095238,0.99,0.545,0.51,0.0798868489265441,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6875000000000001,0.526595744680851,0.99,0.55,0.52,0.079493772983551,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6875000000000001,0.526595744680851,0.99,0.55,0.53,0.0798101902008056,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6898954703832753,0.5294117647058824,0.99,0.555,0.54,0.079223119020462,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6898954703832753,0.5294117647058824,0.99,0.555,0.55,0.0792778825759887,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6947368421052631,0.5351351351351351,0.99,0.565,0.56,0.0791965568065643,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6996466431095406,0.5409836065573771,0.99,0.575,0.57,0.0792104744911193,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7021276595744681,0.5439560439560439,0.99,0.58,0.58,0.0795743417739868,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7075812274368232,0.5536723163841808,0.98,0.595,0.59,0.0791810083389282,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7127272727272728,0.56,0.98,0.605,0.6,0.0795930302143096,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.717948717948718,0.5664739884393064,0.98,0.615,0.61,0.0791853010654449,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7205882352941176,0.5697674418604651,0.98,0.62,0.62,0.0795023310184478,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7185185185185184,0.5705882352941176,0.97,0.62,0.63,0.0792787408828735,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.721189591078067,0.5739644970414202,0.97,0.625,0.64,0.0795101392269134,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7265917602996255,0.5808383233532934,0.97,0.635,0.65,0.0797320628166198,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7265917602996255,0.5808383233532934,0.97,0.635,0.66,0.0792189848423004,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7293233082706768,0.5843373493975904,0.97,0.64,0.67,0.0791762387752533,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7320754716981132,0.5878787878787879,0.97,0.645,0.68,0.0791893780231475,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7376425855513308,0.5950920245398773,0.97,0.655,0.69,0.0792255270481109,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7461538461538461,0.60625,0.97,0.67,0.7,0.0796807360649108,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7413127413127413,0.6037735849056604,0.96,0.665,0.71,0.0791883945465087,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7401574803149605,0.6103896103896104,0.94,0.67,0.72,0.0796607220172882,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.744,0.62,0.93,0.68,0.73,0.0791780686378479,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.728744939271255,0.6122448979591837,0.9,0.665,0.74,0.0791916596889495,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7295081967213116,0.6180555555555556,0.89,0.67,0.75,0.0796636795997619,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7272727272727273,0.6197183098591549,0.88,0.67,0.76,0.0791895341873168,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7302904564315353,0.624113475177305,0.88,0.675,0.77,0.0796088993549346,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7280334728033473,0.6258992805755396,0.87,0.675,0.78,0.0791949033737182,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7327586206896552,0.6439393939393939,0.85,0.69,0.79,0.0791799485683441,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7477477477477475,0.680327868852459,0.83,0.72,0.8,0.0791824054718017,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7488584474885843,0.6890756302521008,0.82,0.725,0.81,0.0795162796974182,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.7136150234741785,0.672566371681416,0.76,0.695,0.82,0.079897323846817,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6831683168316831,0.6764705882352942,0.69,0.68,0.83,0.0793829250335693,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6733668341708543,0.6767676767676768,0.67,0.675,0.84,0.0800015354156494,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6595744680851063,0.7045454545454546,0.62,0.68,0.85,0.0796618497371673,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6519337016574586,0.7283950617283951,0.59,0.685,0.86,0.0792997252941131,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6551724137931034,0.7702702702702703,0.57,0.7,0.87,0.0791903388500213,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.6265060240963856,0.7878787878787878,0.52,0.69,0.88,0.0791649115085601,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.5696202531645569,0.7758620689655172,0.45,0.66,0.89,0.0796549427509307,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.5298013245033113,0.7843137254901961,0.4,0.645,0.9,0.0792012727260589,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.5,0.7708333333333334,0.37,0.63,0.91,0.079203884601593,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.4347826086956521,0.7894736842105263,0.3,0.61,0.92,0.0792177820205688,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.3384615384615385,0.7333333333333333,0.22,0.57,0.93,0.079212075471878,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.2459016393442623,0.6818181818181818,0.15,0.54,0.94,0.0796387302875518,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.2333333333333333,0.7,0.14,0.54,0.95,0.079204409122467,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.1415929203539823,0.6153846153846154,0.08,0.515,0.96,0.079656001329422,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.110091743119266,0.6666666666666666,0.06,0.515,0.97,0.0795486068725585,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.0384615384615384,0.5,0.02,0.5,0.98,0.0792865192890167,llama2,llama2,---,"[0 1]:[100 100], Total:200"
0.7034262767070347,0.0196078431372549,0.5,0.01,0.5,0.99,0.0799920070171356,llama2,llama2,---,"[0 1]:[100 100], Total:200"


==> csvs_final/final_plot_threshold_variation_impact_dgptcache_paraphrase-albert-small-v2_20_100.csv <==
F1,Precision,Recall,Accuracy,Threshold,Avg. Time,True Hit Rate,False Hit Rate,True Miss Rate,False Miss Rate,Key
0.6724949562878278,0.5065856129685917,1.0,0.513,0.0,0.0004689137935638428,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6738544474393531,0.508130081300813,1.0,0.516,0.005,0.00043114638328552244,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.675219446320054,0.509683995922528,1.0,0.519,0.01,0.00043069791793823244,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.675219446320054,0.509683995922528,1.0,0.519,0.015,0.00043036818504333497,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.676132521974307,0.5107252298263534,1.0,0.521,0.02,0.00043044686317443847,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.676132521974307,0.5107252298263534,1.0,0.521,0.025,0.0004315307140350342,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6775067750677507,0.5122950819672131,1.0,0.524,0.03,0.0004307262897491455,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6779661016949152,0.5128205128205128,1.0,0.525,0.035,0.0004301142692565918,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6779661016949152,0.5128205128205128,1.0,0.525,0.04,0.0004301414489746094,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6779661016949152,0.5128205128205128,1.0,0.525,0.045,0.000430314302444458,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6784260515603798,0.5133470225872689,1.0,0.526,0.05,0.0004302811622619629,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6793478260869565,0.51440329218107,1.0,0.528,0.055,0.00043117856979370115,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6807351940095303,0.5159958720330238,1.0,0.531,0.06,0.00043059754371643067,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6821282401091405,0.5175983436853002,1.0,0.534,0.065,0.0004308323860168457,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.68259385665529,0.5181347150259067,1.0,0.535,0.07,0.0004308099746704102,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6844626967830253,0.5202913631633714,1.0,0.539,0.075,0.00043016862869262696,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6858710562414266,0.5219206680584552,1.0,0.542,0.08,0.00043034672737121585,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6872852233676976,0.5235602094240838,1.0,0.545,0.085,0.00043255114555358886,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.687757909215956,0.5241090146750524,1.0,0.546,0.09,0.00043206334114074705,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6891798759476223,0.5257623554153522,1.0,0.549,0.095,0.0005732645988464355,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6896551724137931,0.5263157894736842,1.0,0.55,0.1,0.00043099212646484375,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6915629322268326,0.5285412262156448,1.0,0.554,0.105,0.0004311792850494385,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6915629322268326,0.5285412262156448,1.0,0.554,0.11,0.0004318830966949463,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6925207756232686,0.5296610169491526,1.0,0.556,0.115,0.00043242788314819334,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6934812760055479,0.5307855626326964,1.0,0.558,0.12,0.00043200087547302246,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6944444444444444,0.5319148936170213,1.0,0.56,0.125,0.00043180680274963377,0.004,0.998,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6954102920723227,0.5330490405117271,1.0,0.562,0.13,0.0004309360980987549,0.006,0.997,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6963788300835655,0.5341880341880342,1.0,0.564,0.135,0.00043104076385498045,0.006,0.997,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.697350069735007,0.5353319057815846,1.0,0.566,0.14,0.0004311871528625488,0.006,0.997,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6997900629811057,0.5382131324004306,1.0,0.571,0.145,0.0004315683841705322,0.008,0.996,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.700280112044818,0.5387931034482759,1.0,0.572,0.15,0.00043131613731384275,0.01,0.995,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.700280112044818,0.5387931034482759,1.0,0.572,0.155,0.00043164229393005373,0.014,0.993,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7017543859649124,0.5405405405405406,1.0,0.575,0.16,0.0004318413734436035,0.016,0.992,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.704225352112676,0.5434782608695652,1.0,0.58,0.165,0.00043153715133666993,0.016,0.992,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7052186177715092,0.5446623093681917,1.0,0.582,0.17,0.00043138599395751954,0.018,0.991,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7057163020465772,0.5452562704471101,1.0,0.583,0.175,0.00043131422996521,0.022,0.989,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7067137809187279,0.546448087431694,1.0,0.585,0.18,0.0004313199520111084,0.024,0.988,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7077140835102619,0.547645125958379,1.0,0.587,0.185,0.0004306488037109375,0.026,0.987,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7087172218284905,0.5488474204171241,1.0,0.589,0.19,0.00043083596229553223,0.026,0.987,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7092198581560284,0.5494505494505495,1.0,0.59,0.195,0.0004310181140899658,0.028,0.986,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7107320540156361,0.5512679162072768,1.0,0.593,0.2,0.00043195462226867676,0.032,0.984,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7117437722419929,0.5524861878453039,1.0,0.595,0.205,0.0004312558174133301,0.036,0.982,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7122507122507121,0.5530973451327433,1.0,0.596,0.21,0.0004306182861328125,0.04,0.98,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7122507122507121,0.5530973451327433,1.0,0.596,0.215,0.0004311819076538086,0.042,0.979,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7137758743754461,0.5549389567147613,1.0,0.599,0.22,0.00043113279342651365,0.046,0.977,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7142857142857143,0.5555555555555556,1.0,0.6,0.225,0.000431382417678833,0.054,0.973,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7147962830593281,0.5561735261401557,1.0,0.601,0.23,0.0004629571437835693,0.056,0.972,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7158196134574087,0.5574136008918618,1.0,0.603,0.235,0.0004608495235443115,0.066,0.967,0.0,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7173601147776184,0.5592841163310962,1.0,0.606,0.24,0.00046144461631774904,0.072,0.963,0.002,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7194244604316548,0.5617977528089888,1.0,0.61,0.245,0.00045282745361328126,0.076,0.961,0.002,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7215007215007215,0.5643340857787811,1.0,0.614,0.25,0.00045815086364746094,0.078,0.96,0.002,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7220216606498194,0.5649717514124294,1.0,0.615,0.255,0.0004501831531524658,0.084,0.956,0.004,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.724112961622013,0.5675368898978433,1.0,0.619,0.26,0.00046321773529052734,0.09,0.953,0.004,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7256894049346879,0.5694760820045558,1.0,0.622,0.265,0.0004558122158050537,0.096,0.95,0.004,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7299270072992701,0.5747126436781609,1.0,0.63,0.27,0.0004628567695617676,0.102,0.947,0.004,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7309941520467835,0.576036866359447,1.0,0.632,0.275,0.0004474794864654541,0.108,0.943,0.006,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7326007326007327,0.5780346820809249,1.0,0.635,0.28,0.0004626657962799072,0.12,0.936,0.008,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7336757153338224,0.5793742757821553,1.0,0.637,0.285,0.00046885085105895994,0.134,0.928,0.01,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7358351729212657,0.5820721769499418,1.0,0.641,0.29,0.00046582341194152834,0.15,0.918,0.014,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7363770250368189,0.5827505827505828,1.0,0.642,0.295,0.000473224401473999,0.16,0.91,0.02,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7374631268436578,0.5841121495327103,1.0,0.644,0.3,0.0005873210430145263,0.166,0.904,0.026,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7390983000739099,0.5861664712778429,1.0,0.647,0.305,0.00046500515937805177,0.176,0.898,0.028,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7412898443291327,0.5889281507656066,1.0,0.651,0.31,0.00044677376747131347,0.188,0.89,0.032,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.741839762611276,0.589622641509434,1.0,0.652,0.315,0.00046907615661621096,0.21,0.871,0.048,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.741839762611276,0.589622641509434,1.0,0.652,0.32,0.00046542906761169435,0.224,0.861,0.054,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7446016381236039,0.5931198102016607,1.0,0.657,0.325,0.0004549093246459961,0.24,0.85,0.06,0.0,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.744776119402985,0.594047619047619,0.998,0.658,0.33,0.00045489692687988284,0.25,0.841,0.066,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7464472700074795,0.5961768219832736,0.998,0.661,0.335,0.0004621341228485107,0.264,0.83,0.074,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7475655430711611,0.5976047904191617,0.998,0.663,0.34,0.00046479010581970215,0.272,0.822,0.082,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7492492492492493,0.5997596153846154,0.998,0.666,0.345,0.00044925904273986815,0.274,0.819,0.086,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7515060240963856,0.6026570048309179,0.998,0.67,0.35,0.00045420455932617185,0.284,0.812,0.09,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7532075471698114,0.6048484848484849,0.998,0.673,0.355,0.0004610137939453125,0.292,0.802,0.102,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.756060606060606,0.6085365853658536,0.998,0.678,0.36,0.0004707515239715576,0.3,0.791,0.116,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.75893536121673,0.6122699386503068,0.998,0.683,0.365,0.00046675944328308105,0.32,0.779,0.12,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7595129375951294,0.6130221130221131,0.998,0.684,0.37,0.0004625244140625,0.332,0.772,0.122,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.760670731707317,0.6145320197044335,0.998,0.686,0.375,0.0004711449146270752,0.346,0.754,0.144,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7641653905053599,0.6191066997518611,0.998,0.692,0.38,0.0004517953395843506,0.356,0.746,0.15,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7647509578544062,0.6198757763975156,0.998,0.693,0.385,0.00046826910972595217,0.37,0.736,0.156,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7694680030840401,0.6260978670012547,0.998,0.701,0.39,0.00045378518104553225,0.386,0.724,0.164,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7712519319938176,0.628463476070529,0.998,0.704,0.395,0.00046906256675720217,0.396,0.715,0.172,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7742435996896819,0.632446134347275,0.998,0.709,0.4,0.0004731009006500244,0.402,0.707,0.182,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.776049766718507,0.6348600508905853,0.998,0.712,0.405,0.00046309828758239746,0.424,0.686,0.202,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7802971071149335,0.6405648267008985,0.998,0.719,0.41,0.000450444221496582,0.428,0.678,0.214,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7833594976452118,0.6447028423772609,0.998,0.724,0.415,0.0004759306907653809,0.446,0.661,0.23,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7852084972462627,0.6472114137483788,0.998,0.727,0.42,0.0004738316535949707,0.458,0.647,0.246,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7883096366508688,0.6514360313315927,0.998,0.732,0.425,0.0004735736846923828,0.476,0.635,0.252,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7914353687549565,0.6557161629434954,0.998,0.737,0.43,0.0004738636016845703,0.49,0.621,0.266,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7945859872611465,0.66005291005291,0.998,0.742,0.435,0.0004556422233581543,0.506,0.604,0.284,0.002,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7939297124600638,0.660904255319149,0.994,0.742,0.44,0.000468228816986084,0.514,0.59,0.302,0.004,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.796474358974359,0.6644385026737968,0.994,0.746,0.445,0.00046967363357543944,0.528,0.573,0.322,0.004,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7971130713712911,0.6653279785809906,0.994,0.747,0.45,0.00045964837074279785,0.542,0.556,0.342,0.004,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7990353697749196,0.668010752688172,0.994,0.75,0.455,0.00047277235984802247,0.554,0.547,0.348,0.004,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8009669621273168,0.6707152496626181,0.994,0.753,0.46,0.00046979546546936033,0.574,0.53,0.362,0.004,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8048582995951418,0.6761904761904762,0.994,0.759,0.465,0.00046692395210266114,0.594,0.514,0.374,0.004,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8087876322213181,0.6817558299039781,0.994,0.765,0.47,0.00046470141410827635,0.618,0.497,0.384,0.004,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8120915032679739,0.68646408839779,0.994,0.77,0.475,0.00046408772468566897,0.624,0.49,0.392,0.004,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8147540983606557,0.6902777777777778,0.994,0.774,0.48,0.0004649372100830078,0.638,0.473,0.412,0.004,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8181069958847738,0.6951048951048951,0.994,0.779,0.485,0.0004492897987365723,0.642,0.462,0.43,0.004,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8178070898598516,0.6956521739130435,0.992,0.779,0.49,0.0004503583908081055,0.648,0.456,0.436,0.004,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8191577208918249,0.6976090014064698,0.992,0.781,0.495,0.0004483475685119629,0.652,0.444,0.452,0.008,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8211920529801324,0.7005649717514124,0.992,0.784,0.5,0.0004569697380065918,0.656,0.435,0.466,0.008,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8211920529801324,0.7005649717514124,0.992,0.784,0.505,0.0004749410152435303,0.668,0.422,0.48,0.008,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8218724109362054,0.7015558698727016,0.992,0.785,0.51,0.00046451592445373533,0.67,0.417,0.488,0.008,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8259783513738551,0.7075606276747504,0.992,0.791,0.515,0.000582277774810791,0.68,0.403,0.506,0.008,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8263772954924875,0.7091690544412608,0.99,0.792,0.52,0.00047278428077697753,0.688,0.394,0.514,0.01,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8270676691729324,0.7101865136298422,0.99,0.793,0.525,0.0004583389759063721,0.7,0.384,0.522,0.01,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.826487845766974,0.7113997113997114,0.986,0.793,0.53,0.00046219515800476074,0.71,0.374,0.53,0.012,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8268907563025211,0.7130434782608696,0.984,0.794,0.535,0.0004568061828613281,0.712,0.366,0.542,0.014,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8275862068965518,0.714078374455733,0.984,0.795,0.54,0.00045494937896728514,0.722,0.359,0.546,0.014,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8272957034540859,0.7147016011644832,0.982,0.795,0.545,0.0004634890556335449,0.73,0.353,0.548,0.016,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8272957034540859,0.7147016011644832,0.982,0.795,0.55,0.00046340370178222655,0.736,0.348,0.552,0.016,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8278201865988124,0.7187039764359352,0.976,0.797,0.555,0.00046129298210144046,0.738,0.339,0.564,0.02,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8282312925170069,0.7204142011834319,0.974,0.798,0.56,0.000463261604309082,0.746,0.331,0.57,0.022,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8266438941076004,0.7213114754098361,0.968,0.797,0.565,0.00044741415977478025,0.746,0.325,0.574,0.03,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8294772922022279,0.7256371814092953,0.968,0.801,0.57,0.0004842092990875244,0.748,0.318,0.586,0.03,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8303186907838072,0.7291981845688351,0.964,0.803,0.575,0.0004506242275238037,0.756,0.308,0.594,0.034,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8346320346320346,0.7358778625954199,0.964,0.809,0.58,0.00047065019607543944,0.764,0.296,0.608,0.036,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8360797918473547,0.7381316998468607,0.964,0.811,0.585,0.00047491979598999025,0.772,0.288,0.616,0.036,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8362369337979093,0.7407407407407407,0.96,0.812,0.59,0.0004721996784210205,0.778,0.28,0.622,0.04,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8391608391608391,0.7453416149068323,0.96,0.816,0.595,0.00046807336807250976,0.778,0.276,0.63,0.04,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8410886742756803,0.7496087636932708,0.958,0.819,0.6,0.00046250295639038084,0.778,0.268,0.644,0.042,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8440528634361234,0.7543307086614173,0.958,0.823,0.605,0.0004610755443572998,0.78,0.263,0.652,0.042,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8437775816416593,0.7551342812006319,0.956,0.823,0.61,0.0004605686664581299,0.784,0.258,0.656,0.044,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8464951197870452,0.7607655502392344,0.954,0.827,0.615,0.00047030162811279296,0.784,0.251,0.668,0.046,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8469750889679716,0.7628205128205128,0.952,0.828,0.62,0.0004670305252075195,0.784,0.248,0.672,0.048,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8482142857142857,0.7661290322580645,0.95,0.83,0.625,0.0004587833881378174,0.786,0.241,0.682,0.05,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8497316636851521,0.7686084142394822,0.95,0.832,0.63,0.0004594392776489258,0.794,0.234,0.688,0.05,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8517520215633424,0.7732463295269169,0.948,0.835,0.635,0.0004557857513427734,0.792,0.228,0.7,0.052,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8509485094850947,0.7759472817133443,0.942,0.835,0.64,0.0004532182216644287,0.788,0.224,0.706,0.058,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8532608695652174,0.7798013245033113,0.942,0.838,0.645,0.00045182418823242187,0.792,0.218,0.714,0.058,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8527272727272727,0.7816666666666666,0.938,0.838,0.65,0.00046461176872253417,0.792,0.214,0.718,0.062,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8529680365296803,0.7848739495798319,0.934,0.839,0.655,0.00046224117279052734,0.79,0.21,0.724,0.066,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8542621448212648,0.7884940778341794,0.932,0.841,0.66,0.0004658534526824951,0.788,0.206,0.732,0.068,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8552995391705068,0.7931623931623931,0.928,0.843,0.665,0.00047077679634094236,0.786,0.202,0.738,0.072,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8582020389249304,0.7996545768566494,0.926,0.847,0.67,0.00046174120903015137,0.786,0.195,0.75,0.074,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8592730661696178,0.8045375218150087,0.922,0.849,0.675,0.00046475744247436525,0.782,0.19,0.76,0.078,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8584817244611059,0.8077601410934744,0.916,0.849,0.68,0.00045099639892578125,0.776,0.187,0.766,0.084,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8622641509433961,0.8160714285714286,0.914,0.854,0.685,0.00046866488456726073,0.774,0.182,0.776,0.086,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8620037807183365,0.8172043010752689,0.912,0.854,0.69,0.00047086477279663087,0.772,0.182,0.776,0.088,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8606635071090046,0.818018018018018,0.908,0.853,0.695,0.00046913838386535646,0.768,0.18,0.782,0.09,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8598665395614871,0.8214936247723132,0.902,0.853,0.7,0.00046445631980895994,0.766,0.173,0.792,0.096,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8623326959847036,0.826007326007326,0.902,0.856,0.705,0.0004554190635681152,0.768,0.169,0.798,0.096,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8585178055822907,0.8274582560296846,0.892,0.853,0.71,0.000464796781539917,0.762,0.166,0.802,0.104,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.859073359073359,0.8302238805970149,0.89,0.854,0.715,0.00045446538925170897,0.762,0.162,0.806,0.108,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8560311284046693,0.8333333333333334,0.88,0.852,0.72,0.0004721808433532715,0.754,0.158,0.812,0.118,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8565853658536585,0.8361904761904762,0.878,0.853,0.725,0.0004708609580993652,0.754,0.154,0.818,0.12,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8551859099804305,0.8371647509578544,0.874,0.852,0.73,0.00047330164909362794,0.756,0.15,0.82,0.124,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8543307086614174,0.8410852713178295,0.868,0.852,0.735,0.0006145038604736329,0.752,0.146,0.826,0.13,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8492063492063492,0.84251968503937,0.856,0.848,0.74,0.0004695889949798584,0.746,0.142,0.828,0.142,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.845771144278607,0.8415841584158416,0.85,0.845,0.745,0.0004678964614868164,0.74,0.142,0.828,0.148,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8454636091724825,0.8429423459244533,0.848,0.845,0.75,0.0004501969814300537,0.738,0.139,0.834,0.15,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.843687374749499,0.8453815261044176,0.842,0.844,0.755,0.0004511861801147461,0.732,0.137,0.84,0.154,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8407258064516128,0.8475609756097561,0.834,0.842,0.76,0.00045191597938537597,0.724,0.134,0.844,0.164,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8404907975460122,0.8598326359832636,0.822,0.844,0.765,0.00045477914810180663,0.712,0.127,0.858,0.176,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8386433710174717,0.8625792811839323,0.816,0.843,0.77,0.00047460532188415525,0.71,0.123,0.862,0.182,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8355739400206824,0.8650963597430407,0.808,0.841,0.775,0.00046920895576477053,0.704,0.12,0.866,0.19,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8348909657320872,0.8682505399568035,0.804,0.841,0.78,0.00046607661247253417,0.7,0.117,0.872,0.194,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8343815513626834,0.8766519823788547,0.796,0.842,0.785,0.0004607391357421875,0.692,0.111,0.882,0.204,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8321013727560718,0.8814317673378076,0.788,0.841,0.79,0.0004541780948638916,0.686,0.106,0.89,0.212,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8280254777070064,0.8823529411764706,0.78,0.838,0.795,0.00046610450744628904,0.68,0.104,0.892,0.22,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8240343347639485,0.8888888888888888,0.768,0.836,0.8,0.0004500210285186768,0.672,0.098,0.9,0.232,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.8099891422366992,0.8859857482185273,0.746,0.825,0.805,0.0004543013572692871,0.65,0.098,0.9,0.254,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.802646085997795,0.8943488943488943,0.728,0.821,0.81,0.00044957160949707034,0.636,0.091,0.91,0.272,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.788353863381859,0.8956743002544529,0.704,0.811,0.815,0.00047429537773132323,0.614,0.09,0.914,0.292,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7736063708759955,0.8970976253298153,0.68,0.801,0.82,0.0004529376029968262,0.594,0.087,0.918,0.314,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7651775486827034,0.8954423592493298,0.668,0.795,0.825,0.0004576046466827393,0.584,0.087,0.918,0.324,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7534883720930233,0.9,0.648,0.788,0.83,0.00045781826972961427,0.566,0.084,0.924,0.342,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.743529411764706,0.9028571428571428,0.632,0.782,0.835,0.0004734969139099121,0.55,0.083,0.928,0.356,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7363420427553444,0.9064327485380117,0.62,0.778,0.84,0.0004707489013671875,0.542,0.081,0.932,0.364,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7222222222222223,0.9115853658536586,0.598,0.77,0.845,0.00046982407569885255,0.522,0.079,0.936,0.384,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.7130647130647131,0.9153605015673981,0.584,0.765,0.85,0.0004517714977264404,0.51,0.077,0.94,0.396,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.702970297029703,0.922077922077922,0.568,0.76,0.855,0.0004595546722412109,0.504,0.072,0.944,0.408,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6966292134831461,0.9269102990033222,0.558,0.757,0.86,0.0004487764835357666,0.502,0.066,0.95,0.416,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6851385390428212,0.9251700680272109,0.544,0.75,0.865,0.00045405006408691406,0.494,0.062,0.95,0.432,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6615384615384616,0.9214285714285714,0.516,0.736,0.87,0.00047353053092956545,0.47,0.06,0.95,0.46,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6529032258064517,0.92,0.506,0.731,0.875,0.0004718918800354004,0.466,0.056,0.95,0.472,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.636959370904325,0.9239543726235742,0.486,0.723,0.88,0.00045677733421325685,0.446,0.053,0.956,0.492,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.6139410187667561,0.9308943089430894,0.458,0.712,0.885,0.00047178053855895995,0.418,0.05,0.964,0.518,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.5804676753782668,0.9295154185022027,0.422,0.695,0.89,0.0004743037223815918,0.386,0.05,0.966,0.548,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.5582047685834503,0.9342723004694836,0.398,0.685,0.895,0.00046075963973999024,0.364,0.047,0.97,0.572,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.5405405405405406,0.9359605911330049,0.38,0.677,0.9,0.00046041417121887206,0.348,0.044,0.972,0.592,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.5123726346433769,0.9411764705882353,0.352,0.665,0.905,0.000469282865524292,0.32,0.042,0.976,0.62,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.47234678624813153,0.9349112426035503,0.316,0.647,0.91,0.0004634346961975098,0.288,0.04,0.976,0.656,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.44916540212443096,0.9308176100628931,0.296,0.637,0.915,0.00046527934074401853,0.27,0.036,0.976,0.682,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.425925925925926,0.9324324324324325,0.276,0.628,0.92,0.00046247529983520506,0.252,0.034,0.978,0.702,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.40188383045525905,0.9343065693430657,0.256,0.619,0.925,0.00046809935569763186,0.232,0.032,0.98,0.724,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.34796747967479674,0.9304347826086956,0.214,0.599,0.93,0.0004599084854125977,0.196,0.031,0.982,0.76,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.32619439868204286,0.9252336448598131,0.198,0.591,0.935,0.0004672715663909912,0.182,0.031,0.982,0.774,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.30434782608695654,0.9285714285714286,0.182,0.584,0.94,0.0004738807678222656,0.166,0.028,0.984,0.794,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.2607204116638079,0.9156626506024096,0.152,0.569,0.945,0.0005940594673156739,0.142,0.025,0.984,0.824,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.2249560632688928,0.927536231884058,0.128,0.559,0.95,0.0004633176326751709,0.12,0.022,0.988,0.848,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.20959147424511543,0.9365079365079365,0.118,0.555,0.955,0.00045853638648986816,0.112,0.018,0.99,0.862,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.18083182640144665,0.9433962264150944,0.1,0.547,0.96,0.00046146273612976077,0.094,0.015,0.992,0.884,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.15073529411764708,0.9318181818181818,0.082,0.538,0.965,0.000457134485244751,0.078,0.014,0.992,0.902,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.1338289962825279,0.9473684210526315,0.072,0.534,0.97,0.0004709017276763916,0.07,0.01,0.996,0.914,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.10566037735849057,0.9333333333333333,0.056,0.526,0.975,0.00047492218017578127,0.054,0.01,0.996,0.93,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.06923076923076922,0.9,0.036,0.516,0.98,0.0004767732620239258,0.034,0.008,0.996,0.954,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.058027079303675046,0.8823529411764706,0.03,0.513,0.985,0.00047266197204589845,0.028,0.008,0.996,0.96,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.0275049115913556,0.7777777777777778,0.014,0.505,0.99,0.0004545876979827881,0.014,0.008,0.996,0.974,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-
0.0,0.0,0.0,0.498,0.995,0.00047063326835632325,0.0,0.007,0.996,0.99,Approved-tname-paraphrase-albert-small-v2-dname-dgptcache-clients_per_round-4-num_clients-20-batch_size-256-device-cuda-client_epochs-6-num_rounds-100-


==> csvs_final/final_time_storage_f1_comparison_1706096723.csv <==
,F Beta (Weighted),F Beta,F1 (Weighted),F1,Precision,Recall,Accuracy,confusion_matrix,Avg. Search Time (s),Avg. Infer+Search Time(s),Storage Size (KBs),Size,Config
0,0.7690800845016325,0.5609756097560976,0.7233497536945813,0.6571428571428571,0.5111111111111111,0.92,0.712,"[[218 132]
 [ 12 138]]",0.0048917776771954125,0.00860376262664795,1500.125,500,GPTCache
1,0.865371838879756,0.745920745920746,0.8610139454994069,0.782874617737003,0.7231638418079096,0.8533333333333334,0.858,"[[301  49]
 [ 22 128]]",0.0048582004823895285,0.01326109790802002,1500.125,500,FedGPTCache (mpnet)
2,0.8351760851760852,0.6818181818181818,0.8239270419324028,0.7392550143266476,0.6482412060301508,0.86,0.818,"[[280  70]
 [ 21 129]]",0.004840716923752876,0.008981974124908447,1500.125,500,FedGPTCache (albert)
3,0.8388554836832877,0.6911447084233262,0.8293533749290982,0.744186046511628,0.6597938144329897,0.8533333333333334,0.824,"[[284  66]
 [ 22 128]]",0.004710525071539846,0.012968946933746337,250.125,500,FedGPTCache-Compressed (mpnet)
4,0.8012315270935962,0.6190476190476191,0.7791999999999999,0.6933333333333332,0.5777777777777777,0.8666666666666667,0.77,"[[255  95]
 [ 20 130]]",0.004697763694907134,0.008683178901672363,250.125,500,FedGPTCache-Compressed (albert)
5,0.7564664966916493,0.5520304568527918,0.7180941971383147,0.6397058823529411,0.5058139534883721,0.87,0.706,"[[445 255]
 [ 39 261]]",0.009694245386227544,0.0126664559841156,3000.125,1000,GPTCache
6,0.8465755897412388,0.7214964370546318,0.8429787214582639,0.7523219814241487,0.7023121387283237,0.81,0.84,"[[597 103]
 [ 57 243]]",0.009686185675821487,0.017931137800216674,3000.125,1000,FedGPTCache (mpnet)
7,0.817953102100635,0.6685393258426966,0.8110290652003143,0.7104477611940297,0.6432432432432432,0.7933333333333333,0.806,"[[568 132]
 [ 62 238]]",0.00969955749447821,0.013482071161270141,3000.125,1000,FedGPTCache (albert)
8,0.820662646079928,0.670935412026726,0.8131825932838326,0.7151335311572701,0.6443850267379679,0.8033333333333333,0.808,"[[567 133]
 [ 59 241]]",0.009268199099975378,0.01691592001914978,500.125,1000,FedGPTCache-Compressed (mpnet)
9,0.7931334508639034,0.6186354378818737,0.7782418768165127,0.6787709497206704,0.5841346153846154,0.81,0.77,"[[527 173]
 [ 57 243]]",0.009331730595470345,0.012636592388153076,500.125,1000,FedGPTCache-Compressed (albert)
10,0.7436448625406988,0.5401502021952629,0.7092938216506591,0.6217788861180382,0.49667994687915007,0.8311111111111111,0.6966666666666667,"[[671 379]
 [ 76 374]]",0.014707784804086837,0.01697102451324463,4500.125,1500,GPTCache
11,0.832068525015685,0.705233033524121,0.8297284369751526,0.7270811380400422,0.6913827655310621,0.7666666666666667,0.8273333333333334,"[[896 154]
 [105 345]]",0.01471145165660394,0.022842073758443198,4500.125,1500,FedGPTCache (mpnet)
12,0.8107583768995568,0.6619339984650806,0.8052247522348016,0.6976744186046512,0.640074211502783,0.7666666666666667,0.8006666666666666,"[[856 194]
 [105 345]]",0.014648573776990274,0.018125915209452313,4500.125,1500,FedGPTCache (albert)
13,0.8094869811807166,0.6612529002320187,0.8043699186991871,0.6951219512195121,0.6404494382022472,0.76,0.8,"[[858 192]
 [108 342]]",0.013939715235420827,0.02096866989135742,750.125,1500,FedGPTCache-Compressed (mpnet)
14,0.7827251141204629,0.6095842142353769,0.7710406589230879,0.6609360076408787,0.5795644891122278,0.7688888888888888,0.7633333333333333,"[[799 251]
 [104 346]]",0.014006717885426767,0.016604190985361734,750.125,1500,FedGPTCache-Compressed (albert)
15,0.7348994110609156,0.5310314685314685,0.7019717540110411,0.6097867001254705,0.48893360160965793,0.81,0.689,"[[892 508]
 [114 486]]",0.0198345766781984,0.021249682068824768,6000.125,2000,GPTCache
16,0.8283241578611733,0.702054794520548,0.8265186631806999,0.7198723064644853,0.6906584992343032,0.7516666666666667,0.8245,"[[1198  202]
 [ 149  451]]",0.019815952316103246,0.027699870705604552,6000.125,2000,FedGPTCache (mpnet)
17,0.802904100327819,0.6519208381839349,0.7979154122376628,0.6844919786096256,0.6318758815232722,0.7466666666666667,0.7935,"[[1139  261]
 [ 152  448]]",0.01979636788368225,0.02285635447502136,6000.125,2000,FedGPTCache (albert)
18,0.8031518262196953,0.6545508274231678,0.7989535393381547,0.6836419753086419,0.6364942528735632,0.7383333333333333,0.795,"[[1147  253]
 [ 157  443]]",0.018572678609945548,0.025031073927879333,1000.125,2000,FedGPTCache-Compressed (mpnet)
19,0.7708225830749296,0.5937832093517534,0.7594648177698226,0.6427030913012222,0.5651074589127687,0.745,0.7515,"[[1056  344]
 [ 153  447]]",0.018644128001536735,0.020458043813705445,1000.125,2000,FedGPTCache-Compressed (albert)
20,0.723022551446332,0.5190032269630692,0.6937177243700454,0.5917220235053653,0.47970173985086995,0.772,0.6804,"[[1122  628]
 [ 171  579]]",0.0247952981167529,0.025209482860565187,7500.125,2500,GPTCache
21,0.8125107823667531,0.6798579401319128,0.811228183639189,0.6925064599483204,0.6716791979949874,0.7146666666666667,0.8096,"[[1488  262]
 [ 214  536]]",0.024739138890826514,0.03207144956588745,7500.125,2500,FedGPTCache (mpnet)
22,0.7888919580591576,0.6336186400380408,0.7848512462204968,0.6604708798017348,0.6168981481481481,0.7106666666666667,0.7808,"[[1419  331]
 [ 217  533]]",0.02471752616173443,0.02712984962463379,7500.125,2500,FedGPTCache (albert)
23,0.7859863355963925,0.6313497822931785,0.7827270879902458,0.6541353383458647,0.6170212765957447,0.696,0.7792,"[[1426  324]
 [ 228  522]]",0.023106184114765303,0.028879507541656493,1250.125,2500,FedGPTCache-Compressed (mpnet)
24,0.7504734893918193,0.5679335954565312,0.7409911955754257,0.6092560046865847,0.5433646812957158,0.6933333333333334,0.7332,"[[1313  437]
 [ 230  520]]",0.02321776971601379,0.02411362724304199,1250.125,2500,FedGPTCache-Compressed (albert)
25,0.7131658976510068,0.5078125,0.6846885098222265,0.5780247969217615,0.4697706740792217,0.7511111111111111,0.671,"[[1337  763]
 [ 224  676]]",0.0297336471640246,0.029065419514973958,9000.125,3000,GPTCache
26,0.8077252050949628,0.6727504244482173,0.8065426394882822,0.6842957366432811,0.6652675760755509,0.7044444444444444,0.805,"[[1781  319]
 [ 266  634]]",0.029802545921016273,0.03649578793843587,9000.125,3000,FedGPTCache (mpnet)
27,0.77925,0.62,0.7755780415903115,0.6441558441558441,0.6048780487804878,0.6888888888888889,0.7716666666666666,"[[1695  405]
 [ 280  620]]",0.029750875131088813,0.031432740767796834,9000.125,3000,FedGPTCache (albert)
28,0.7795115740733329,0.6204963971176942,0.7758790873609321,0.6444906444906444,0.60546875,0.6888888888888889,0.772,"[[1696  404]
 [ 280  620]]",0.027679477283475612,0.03272986976305644,1500.125,3000,FedGPTCache-Compressed (mpnet)
29,0.7423558056367426,0.5572955047899779,0.7336316516383032,0.5954724409448819,0.534452296819788,0.6722222222222223,0.726,"[[1573  527]
 [ 295  605]]",0.027667935621323348,0.027713043848673503,1500.125,3000,FedGPTCache-Compressed (albert)
30,0.7079550158158611,0.525328330206379,0.6835214343152249,0.5910290237467019,0.4890829694323144,0.7466666666666667,0.6722054380664653,"[[1441  819]
 [ 266  784]]",0.033088657007109105,0.03160708462003495,9930.125,3310,GPTCache
31,0.7998788986592885,0.6817332835263354,0.7994398391970169,0.6867356538099718,0.6784386617100372,0.6952380952380952,0.7987915407854985,"[[1914  346]
 [ 320  730]]",0.033075415559590156,0.03929725636888487,9930.125,3310,FedGPTCache (mpnet)
32,0.7758968541337865,0.6370656370656371,0.7732886205182237,0.6564195298372514,0.6247848537005164,0.6914285714285714,0.770392749244713,"[[1824  436]
 [ 324  726]]",0.03306146199221438,0.03419679803070345,9930.125,3310,FedGPTCache (albert)
33,0.7735630637838145,0.6340260655160268,0.7710859022753928,0.6524694154961487,0.6222990492653414,0.6857142857142857,0.7682779456193354,"[[1823  437]
 [ 330  720]]",0.030685347802269697,0.035216422743667646,1655.125,3310,FedGPTCache-Compressed (mpnet)
34,0.7340102730664063,0.5693229672821509,0.7268651603424955,0.6031746031746033,0.5487900078064013,0.6695238095238095,0.7205438066465257,"[[1682  578]
 [ 347  703]]",0.030668638129554376,0.030016795530059908,1655.125,3310,FedGPTCache-Compressed (albert)
35,0.6993731316198035,0.5529324055666004,0.6806974249430379,0.6112637362637363,0.5198598130841121,0.7416666666666667,0.6728323699421965,"[[1438  822]
 [ 310  890]]",0.034699148019154864,0.032638158619059304,10380.125,3460,GPTCache
36,0.789153117465925,0.6990803814713896,0.789493190733324,0.6934121621621623,0.7029109589041096,0.6841666666666667,0.7901734104046243,"[[1913  347]
 [ 379  821]]",0.03443429273608137,0.04020018915220492,10380.125,3460,FedGPTCache (mpnet)
37,0.7663725322293863,0.6586970474967907,0.7654115283043769,0.6680227827502034,0.6526232114467408,0.6841666666666667,0.7641618497109827,"[[1823  437]
 [ 379  821]]",0.03445135597091714,0.03511987697182363,10380.125,3460,FedGPTCache (albert)
38,0.7612203436892865,0.6519987105093488,0.7603795913055917,0.6601387188902489,0.6466826538768985,0.6741666666666667,0.7592485549132948,"[[1818  442]
 [ 391  809]]",0.03212134047538713,0.036127589686068495,1730.125,3460,FedGPTCache-Compressed (mpnet)
39,0.7242244787889267,0.5946674655482325,0.7202934674667177,0.6181393538341767,0.5799853907962016,0.6616666666666666,0.7164739884393063,"[[1685  575]
 [ 406  794]]",0.03191924539663024,0.030719328684613884,1730.125,3460,FedGPTCache-Compressed (albert)

